Optimizing Energy-Efficient Braking Trajectories with Anticipatory Road Data for Automated Vehicles

Trajectory planning in automated driving typically focuses on satisfying safety and comfort requirements within the vehicle's onboard sensor range. This paper introduces a method that leverages anticipatory road data, such as speed limits, road slopes, and traffic lights, beyond the local perception range to optimize energy-efficient braking trajectories. For that, coasting, which reduces energy consumption, and active braking are combined to transition from the current vehicle velocity to a lower target velocity at a given distance ahead. Finding the switching instants between the coasting phases and the continuous control for the braking phase is addressed as an optimal trade-off between maximizing coasting periods and minimizing braking effort. The resulting switched optimal control problem is solved by deriving necessary optimality conditions. To facilitate the incorporation of additional feasibility constraints for multi-phase trajectories, a sub-optimal alternative solution based on parametric optimization is proposed. Both methods are compared in simulation.

==> img/data/s_f.csv <==
t_f, s_f
0, 500
13.8, 500

==> img/data/s_q1_t_dm.csv <==
t,s
0.000000,0.000000
0.100000,4.163114
0.200000,8.319126
0.300000,12.468046
0.400000,16.609879
0.500000,20.744634
0.600000,24.872318
0.700000,28.992938
0.800000,33.106502
0.900000,37.213018
1.000000,41.312492
1.100000,45.404932
1.200000,49.490346
1.300000,53.568740
1.400000,57.640122
1.500000,61.704499
1.600000,65.761879
1.700000,69.812269
1.800000,73.855675
1.900000,77.892106
2.000000,81.921568
2.100000,85.944069
2.200000,89.959615
2.300000,93.968214
2.400000,97.969873
2.500000,101.964598
2.600000,105.952398
2.700000,109.933279
2.800000,113.907248
2.900000,117.874312
3.000000,121.834478
3.100000,125.787753
3.200000,129.734143
3.300000,133.673657
3.400000,137.606301
3.500000,141.532081
3.600000,145.451005
3.700000,149.363079
3.800000,153.268311
3.900000,157.166706
4.000000,161.058273
4.100000,164.943016
4.200000,168.820945
4.300000,172.692064
4.400000,176.556382
4.500000,180.413903
4.600000,184.264636
4.700000,188.108587
4.800000,191.945763
4.900000,195.776169
5.000000,199.599814
5.100000,203.416702
5.200000,207.226842
5.300000,211.030239
5.400000,214.826900
5.500000,218.616832
5.600000,222.400041
5.700000,226.176533
5.800000,229.946315
5.900000,233.709394
6.000000,237.465776
6.100000,241.215467
6.200000,244.958473
6.300000,248.694802
6.400000,252.424459
6.500000,256.147451
6.600000,259.863784
6.700000,263.573465
6.800000,267.276499
6.900000,270.972893
7.000000,274.662653
7.100000,278.345786
7.200000,282.022298
7.300000,285.692194
7.400000,289.355482
7.500000,293.012167
7.600000,296.662255
7.700000,300.305753
7.800000,303.942666
7.900000,307.573002
7.929681,308.649268


==> img/data/s_q1_t_im.csv <==
t,s
0.000000,0.000000
0.015984,0.665906
0.031968,1.331629
0.047952,1.997169
0.063936,2.662527
0.079920,3.327702
0.095904,3.992694
0.111888,4.657503
0.127871,5.322130
0.143855,5.986574
0.159839,6.650835
0.175823,7.314914
0.191807,7.978811
0.207791,8.642525
0.223775,9.306056
0.239759,9.969405
0.255743,10.632572
0.271727,11.295556
0.287711,11.958358
0.303695,12.620978
0.319679,13.283415
0.335663,13.945670
0.351647,14.607743
0.367631,15.269634
0.383614,15.931342
0.399598,16.592869
0.415582,17.254213
0.431566,17.915376
0.447550,18.576356
0.463534,19.237154
0.479518,19.897770
0.495502,20.558205
0.511486,21.218457
0.527470,21.878528
0.543454,22.538417
0.559438,23.198124
0.575422,23.857649
0.591406,24.516993
0.607390,25.176155
0.623374,25.835135
0.639357,26.493933
0.655341,27.152550
0.671325,27.810985
0.687309,28.469239
0.703293,29.127311
0.719277,29.785202
0.735261,30.442911
0.751245,31.100439
0.767229,31.757786
0.783213,32.414951
0.799197,33.071935
0.815181,33.728737
0.831165,34.385358
0.847149,35.041798
0.863133,35.698057
0.879117,36.354134
0.895100,37.010031
0.911084,37.665746
0.927068,38.321280
0.943052,38.976633
0.959036,39.631806
0.975020,40.286797
0.991004,40.941607
1.006988,41.596236
1.022972,42.250684
1.038956,42.904952
1.054940,43.559038
1.070924,44.212944
1.086908,44.866669
1.102892,45.520214
1.118876,46.173577
1.134860,46.826760
1.150843,47.479762
1.166827,48.132584
1.182811,48.785225
1.198795,49.437685
1.214779,50.089965
1.230763,50.742065
1.246747,51.393984
1.262731,52.045722
1.278715,52.697280
1.294699,53.348658
1.310683,53.999855
1.326667,54.650872
1.342651,55.301709
1.358635,55.952366
1.374619,56.602842
1.390603,57.253138
1.406586,57.903254
1.422570,58.553190
1.438554,59.202946
1.454538,59.852521
1.470522,60.501917
1.486506,61.151132
1.502490,61.800168
1.518474,62.449024
1.534458,63.097699
1.550442,63.746195
1.566426,64.394511
1.582410,65.042647
1.598394,65.690604
1.614378,66.338380
1.630362,66.985977
1.646346,67.633394
1.662329,68.280632
1.678313,68.927690
1.694297,69.574568
1.710281,70.221266
1.726265,70.867786
1.742249,71.514125
1.758233,72.160285
1.774217,72.806266
1.790201,73.452067
1.806185,74.097689
1.822169,74.743131
1.838153,75.388394
1.854137,76.033478
1.870121,76.678382
1.886105,77.323107
1.902088,77.967653
1.918072,78.612020
1.934056,79.256208
1.950040,79.900216
1.966024,80.544045
1.982008,81.187696
1.997992,81.831167
2.013976,82.474459
2.029960,83.117572
2.045944,83.760507
2.061928,84.403262
2.077912,85.045838
2.093896,85.688236
2.109880,86.330455
2.125864,86.972495
2.141848,87.614356
2.157831,88.256039
2.173815,88.897542
2.189799,89.538867
2.205783,90.180014
2.221767,90.820982
2.237751,91.461771
2.253735,92.102381
2.269719,92.742814
2.285703,93.383067
2.301687,94.023142
2.317671,94.663039
2.333655,95.302757
2.349639,95.942297
2.365623,96.581659
2.381607,97.220842
2.397591,97.859847
2.413574,98.498673
2.429558,99.137322
2.445542,99.775792
2.461526,100.414084
2.477510,101.052198
2.493494,101.690134
2.509478,102.327891
2.525462,102.965471
2.541446,103.602872
2.557430,104.240096
2.573414,104.877142
2.589398,105.514009
2.605382,106.150699
2.621366,106.787211
2.637350,107.423545
2.653334,108.059701
2.669317,108.695680
2.685301,109.331480
2.701285,109.967103
2.717269,110.602548
2.733253,111.237816
2.749237,111.872906
2.765221,112.507818
2.781205,113.142553
2.797189,113.777110
2.813173,114.411489
2.829157,115.045692
2.845141,115.679716
2.861125,116.313563
2.877109,116.947233
2.893093,117.580726
2.909077,118.214041
2.925060,118.847178
2.941044,119.480139
2.957028,120.112922
2.973012,120.745528
2.988996,121.377957
3.004980,122.010208
3.020964,122.642283
3.036948,123.274180
3.052932,123.905900
3.068916,124.537443
3.084900,125.168809
3.100884,125.799999
3.116868,126.431011
3.132852,127.061846
3.148836,127.692504
3.164820,128.322986
3.180803,128.953290
3.196787,129.583418
3.212771,130.213369
3.228755,130.843143
3.244739,131.472740
3.260723,132.102161
3.276707,132.731405
3.292691,133.360472
3.308675,133.989363
3.324659,134.618077
3.340643,135.246615
3.356627,135.874976
3.372611,136.503161
3.388595,137.131169
3.404579,137.759000
3.420563,138.386655
3.436546,139.014134
3.452530,139.641437
3.468514,140.268563
3.484498,140.895513
3.500482,141.522286
3.516466,142.148883
3.532450,142.775304
3.548434,143.401549
3.564418,144.027618
3.580402,144.653511
3.596386,145.279227
3.612370,145.904768
3.628354,146.530132
3.644338,147.155320
3.660322,147.780333
3.676305,148.405169
3.692289,149.029829
3.708273,149.654314
3.724257,150.278623
3.740241,150.902755
3.756225,151.526712
3.772209,152.150494
3.788193,152.774099
3.804177,153.397529
3.820161,154.020783
3.836145,154.643861
3.852129,155.266764
3.868113,155.889491
3.884097,156.512043
3.900081,157.134418
3.916065,157.756619
3.932048,158.378644
3.948032,159.000493
3.964016,159.622167
3.980000,160.243666
3.995984,160.864989
4.011968,161.486137
4.027952,162.107109
4.043936,162.727906
4.059920,163.348528
4.075904,163.968975
4.091888,164.589246
4.107872,165.209343
4.123856,165.829264
4.139840,166.449010
4.155824,167.068581
4.171808,167.687976
4.187791,168.307197
4.203775,168.926243
4.219759,169.545114
4.235743,170.163809
4.251727,170.782330
4.267711,171.400676
4.283695,172.018847
4.299679,172.636843
4.315663,173.254664
4.331647,173.872311
4.347631,174.489783
4.363615,175.107080
4.379599,175.724202
4.395583,176.341150
4.411567,176.957923
4.427551,177.574521
4.443534,178.190945
4.459518,178.807194
4.475502,179.423269
4.491486,180.039169
4.507470,180.654895
4.523454,181.270446
4.539438,181.885823
4.555422,182.501025
4.571406,183.116053
4.587390,183.730907
4.603374,184.345586
4.619358,184.960091
4.635342,185.574422
4.651326,186.188578
4.667310,186.802561
4.683294,187.416369
4.699277,188.030003
4.715261,188.643463
4.731245,189.256748
4.747229,189.869860
4.763213,190.482798
4.779197,191.095561
4.795181,191.708151
4.811165,192.320567
4.827149,192.932809
4.843133,193.544876
4.859117,194.156770
4.875101,194.768491
4.891085,195.380037
4.907069,195.991410
4.923053,196.602608
4.939037,197.213633
4.955020,197.824485
4.971004,198.435162
4.986988,199.045667
5.002972,199.655997
5.018956,200.266154
5.034940,200.876137
5.050924,201.485947
5.066908,202.095583
5.082892,202.705046
5.098876,203.314335
5.114860,203.923451
5.130844,204.532393
5.146828,205.141162
5.162812,205.749758
5.178796,206.358180
5.194780,206.966429
5.210763,207.574505
5.226747,208.182408
5.242731,208.790137
5.258715,209.397693
5.274699,210.005076
5.290683,210.612286
5.306667,211.219323
5.322651,211.826187
5.338635,212.432877
5.354619,213.039395
5.370603,213.645740
5.386587,214.251911
5.402571,214.857910
5.418555,215.463736
5.434539,216.069389
5.450523,216.674869
5.466506,217.280176
5.482490,217.885311
5.498474,218.490272
5.514458,219.095061
5.530442,219.699678
5.546426,220.304121
5.562410,220.908392
5.578394,221.512490
5.594378,222.116416
5.610362,222.720169
5.626346,223.323750
5.642330,223.927158
5.658314,224.530393
5.674298,225.133456
5.690282,225.736347
5.706265,226.339065
5.722249,226.941611
5.738233,227.543984
5.754217,228.146185
5.770201,228.748214
5.786185,229.350070
5.802169,229.951754
5.818153,230.553266
5.834137,231.154606
5.850121,231.755774
5.866105,232.356769
5.882089,232.957593
5.898073,233.558244
5.914057,234.158723
5.930041,234.759030
5.946025,235.359165
5.962008,235.959128
5.977992,236.558919
5.993976,237.158539
6.009960,237.757986
6.025944,238.357261
6.041928,238.956365
6.057912,239.555297
6.073896,240.154057
6.089880,240.752645
6.105864,241.351061
6.121848,241.949306
6.137832,242.547379
6.153816,243.145280
6.169800,243.743010
6.185784,244.340568
6.201768,244.937955
6.217751,245.535170
6.233735,246.132213
6.249719,246.729085
6.265703,247.325786
6.281687,247.922315
6.297671,248.518672
6.313655,249.114858
6.329639,249.710873
6.345623,250.306717
6.361607,250.902389
6.377591,251.497890
6.393575,252.093219
6.409559,252.688377
6.425543,253.283365
6.441527,253.878181
6.457511,254.472825
6.473494,255.067299
6.489478,255.661602
6.505462,256.255733
6.521446,256.849693
6.537430,257.443483
6.553414,258.037101
6.569398,258.630549
6.585382,259.223825
6.601366,259.816931
6.617350,260.409865
6.633334,261.002629
6.649318,261.595222
6.665302,262.187644
6.681286,262.779896
6.697270,263.371976
6.713254,263.963886
6.729237,264.555625
6.745221,265.147194
6.761205,265.738591
6.777189,266.329819
6.793173,266.920875
6.809157,267.511761
6.825141,268.102477
6.841125,268.693021
6.857109,269.283396
6.873093,269.873600
6.889077,270.463633
6.905061,271.053496
6.921045,271.643189
6.937029,272.232711
6.953013,272.822063
6.968997,273.411245
6.984980,274.000256
7.000964,274.589098
7.016948,275.177768
7.032932,275.766269
7.048916,276.354600
7.064900,276.942760
7.080884,277.530750
7.096868,278.118570
7.112852,278.706220
7.128836,279.293700
7.144820,279.881010
7.160804,280.468150
7.176788,281.055120
7.192772,281.641920
7.208756,282.228550
7.224740,282.815010
7.240723,283.401300
7.256707,283.987421
7.272691,284.573371
7.288675,285.159152
7.304659,285.744763
7.320643,286.330205
7.336627,286.915476
7.352611,287.500578
7.368595,288.085510
7.384579,288.670273
7.400563,289.254866
7.416547,289.839289
7.432531,290.423543
7.448515,291.007628
7.464499,291.591542
7.480482,292.175288
7.496466,292.758863
7.512450,293.342270
7.528434,293.925507
7.544418,294.508575
7.560402,295.091473
7.576386,295.674202
7.592370,296.256761
7.608354,296.839152
7.624338,297.421373
7.640322,298.003425
7.656306,298.585308
7.672290,299.167021
7.688274,299.748565
7.704258,300.329941
7.720242,300.911147
7.736225,301.492184
7.752209,302.073052
7.768193,302.653751
7.784177,303.234281
7.800161,303.814642
7.816145,304.394834
7.832129,304.974857
7.848113,305.554712
7.864097,306.134397
7.880081,306.713914
7.896065,307.293261
7.912049,307.872440
7.928033,308.451451
7.944017,309.030292
7.960001,309.608965
7.975985,310.187469


==> img/data/s_q2_t_dm.csv <==
t,s
7.929681,308.649268
8.029681,312.269082
8.129681,315.878336
8.229681,319.477039
8.329681,323.065200
8.429681,326.642831
8.529681,330.209939
8.629681,333.766535
8.729681,337.312628
8.829681,340.848228
8.929681,344.373344
9.029681,347.887986
9.129681,351.392162
9.229681,354.885883
9.329681,358.369158
9.429681,361.841995
9.529681,365.304405
9.629681,368.756396
9.729681,372.197977
9.829681,375.629158
9.929681,379.049948
10.029681,382.460355
10.129681,385.860390
10.229681,389.250060
10.329681,392.629375
10.429681,395.998344
10.529681,399.356976
10.629681,402.705279
10.729681,406.043262
10.797892,408.314192


==> img/data/s_q2_t_im.csv <==
t,s
7.975985,310.187469
7.981712,310.394732
7.987440,310.601960
7.993168,310.809153
7.998896,311.016311
8.004624,311.223435
8.010352,311.430524
8.016080,311.637578
8.021808,311.844597
8.027536,312.051582
8.033264,312.258532
8.038992,312.465447
8.044720,312.672327
8.050448,312.879173
8.056176,313.085984
8.061904,313.292760
8.067632,313.499501
8.073360,313.706207
8.079087,313.912879
8.084815,314.119516
8.090543,314.326118
8.096271,314.532686
8.101999,314.739219
8.107727,314.945717
8.113455,315.152180
8.119183,315.358609
8.124911,315.565002
8.130639,315.771362
8.136367,315.977686
8.142095,316.183975
8.147823,316.390230
8.153551,316.596451
8.159279,316.802636
8.165007,317.008787
8.170734,317.214903
8.176462,317.420984
8.182190,317.627031
8.187918,317.833042
8.193646,318.039020
8.199374,318.244962
8.205102,318.450870
8.210830,318.656743
8.216558,318.862581
8.222286,319.068385
8.228014,319.274153
8.233742,319.479888
8.239470,319.685587
8.245198,319.891252
8.250926,320.096882
8.256654,320.302477
8.262382,320.508038
8.268109,320.713564
8.273837,320.919055
8.279565,321.124512
8.285293,321.329934
8.291021,321.535321
8.296749,321.740674
8.302477,321.945992
8.308205,322.151275
8.313933,322.356524
8.319661,322.561737
8.325389,322.766917
8.331117,322.972061
8.336845,323.177171
8.342573,323.382246
8.348301,323.587287
8.354029,323.792293
8.359757,323.997264
8.365484,324.202201
8.371212,324.407102
8.376940,324.611970
8.382668,324.816802
8.388396,325.021600
8.394124,325.226364
8.399852,325.431092
8.405580,325.635786
8.411308,325.840446
8.417036,326.045070
8.422764,326.249660
8.428492,326.454216
8.434220,326.658737
8.439948,326.863223
8.445676,327.067674
8.451404,327.272091
8.457131,327.476474
8.462859,327.680821
8.468587,327.885134
8.474315,328.089413
8.480043,328.293657
8.485771,328.497866
8.491499,328.702040
8.497227,328.906180
8.502955,329.110286
8.508683,329.314356
8.514411,329.518392
8.520139,329.722394
8.525867,329.926361
8.531595,330.130293
8.537323,330.334191
8.543051,330.538054
8.548779,330.741882
8.554506,330.945676
8.560234,331.149435
8.565962,331.353160
8.571690,331.556850
8.577418,331.760506
8.583146,331.964127
8.588874,332.167713
8.594602,332.371265
8.600330,332.574782
8.606058,332.778265
8.611786,332.981713
8.617514,333.185126
8.623242,333.388505
8.628970,333.591849
8.634698,333.795159
8.640426,333.998434
8.646154,334.201675
8.651881,334.404881
8.657609,334.608052
8.663337,334.811189
8.669065,335.014291
8.674793,335.217359
8.680521,335.420392
8.686249,335.623391
8.691977,335.826355
8.697705,336.029284
8.703433,336.232179
8.709161,336.435040
8.714889,336.637866
8.720617,336.840657
8.726345,337.043414
8.732073,337.246136
8.737801,337.448824
8.743528,337.651477
8.749256,337.854096
8.754984,338.056680
8.760712,338.259230
8.766440,338.461745
8.772168,338.664225
8.777896,338.866671
8.783624,339.069083
8.789352,339.271460
8.795080,339.473802
8.800808,339.676110
8.806536,339.878383
8.812264,340.080622
8.817992,340.282827
8.823720,340.484997
8.829448,340.687132
8.835176,340.889233
8.840903,341.091299
8.846631,341.293331
8.852359,341.495328
8.858087,341.697291
8.863815,341.899219
8.869543,342.101113
8.875271,342.302973
8.880999,342.504798
8.886727,342.706588
8.892455,342.908344
8.898183,343.110065
8.903911,343.311752
8.909639,343.513404
8.915367,343.715022
8.921095,343.916606
8.926823,344.118155
8.932551,344.319669
8.938278,344.521149
8.944006,344.722595
8.949734,344.924006
8.955462,345.125383
8.961190,345.326725
8.966918,345.528032
8.972646,345.729306
8.978374,345.930544
8.984102,346.131749
8.989830,346.332918
8.995558,346.534054
9.001286,346.735155
9.007014,346.936221
9.012742,347.137253
9.018470,347.338251
9.024198,347.539214
9.029925,347.740143
9.035653,347.941037
9.041381,348.141897
9.047109,348.342722
9.052837,348.543513
9.058565,348.744269
9.064293,348.944991
9.070021,349.145679
9.075749,349.346332
9.081477,349.546951
9.087205,349.747535
9.092933,349.948085
9.098661,350.148600
9.104389,350.349081
9.110117,350.549528
9.115845,350.749940
9.121573,350.950318
9.127300,351.150661
9.133028,351.350970
9.138756,351.551245
9.144484,351.751485
9.150212,351.951691
9.155940,352.151862
9.161668,352.351999
9.167396,352.552101
9.173124,352.752169
9.178852,352.952203
9.184580,353.152202
9.190308,353.352167
9.196036,353.552098
9.201764,353.751994
9.207492,353.951856
9.213220,354.151683
9.218948,354.351476
9.224675,354.551235
9.230403,354.750959
9.236131,354.950649
9.241859,355.150304
9.247587,355.349925
9.253315,355.549512
9.259043,355.749064
9.264771,355.948582
9.270499,356.148065
9.276227,356.347515
9.281955,356.546929
9.287683,356.746310
9.293411,356.945656
9.299139,357.144968
9.304867,357.344245
9.310595,357.543488
9.316322,357.742697
9.322050,357.941871
9.327778,358.141011
9.333506,358.340116
9.339234,358.539188
9.344962,358.738225
9.350690,358.937227
9.356418,359.136195
9.362146,359.335129
9.367874,359.534029
9.373602,359.732894
9.379330,359.931725
9.385058,360.130521
9.390786,360.329283
9.396514,360.528011
9.402242,360.726705
9.407970,360.925364
9.413697,361.123989
9.419425,361.322579
9.425153,361.521136
9.430881,361.719658
9.436609,361.918145
9.442337,362.116598
9.448065,362.315017
9.453793,362.513402
9.459521,362.711752
9.465249,362.910068
9.470977,363.108350
9.476705,363.306597
9.482433,363.504810
9.488161,363.702989
9.493889,363.901134
9.499617,364.099244
9.505345,364.297320
9.511072,364.495361
9.516800,364.693369
9.522528,364.891342
9.528256,365.089280
9.533984,365.287185
9.539712,365.485055
9.545440,365.682891
9.551168,365.880692
9.556896,366.078460
9.562624,366.276193
9.568352,366.473891
9.574080,366.671556
9.579808,366.869186
9.585536,367.066782
9.591264,367.264343
9.596992,367.461871
9.602719,367.659364
9.608447,367.856823
9.614175,368.054247
9.619903,368.251638
9.625631,368.448994
9.631359,368.646315
9.637087,368.843603
9.642815,369.040856
9.648543,369.238075
9.654271,369.435260
9.659999,369.632410
9.665727,369.829527
9.671455,370.026609
9.677183,370.223656
9.682911,370.420670
9.688639,370.617649
9.694367,370.814594
9.700094,371.011505
9.705822,371.208382
9.711550,371.405224
9.717278,371.602032
9.723006,371.798806
9.728734,371.995546
9.734462,372.192251
9.740190,372.388922
9.745918,372.585559
9.751646,372.782162
9.757374,372.978731
9.763102,373.175265
9.768830,373.371765
9.774558,373.568231
9.780286,373.764663
9.786014,373.961060
9.791741,374.157423
9.797469,374.353752
9.803197,374.550047
9.808925,374.746308
9.814653,374.942534
9.820381,375.138726
9.826109,375.334884
9.831837,375.531008
9.837565,375.727098
9.843293,375.923153
9.849021,376.119174
9.854749,376.315162
9.860477,376.511114
9.866205,376.707033
9.871933,376.902918
9.877661,377.098768
9.883389,377.294584
9.889116,377.490366
9.894844,377.686114
9.900572,377.881827
9.906300,378.077507
9.912028,378.273152
9.917756,378.468763
9.923484,378.664340
9.929212,378.859883
9.934940,379.055391
9.940668,379.250866
9.946396,379.446306
9.952124,379.641712
9.957852,379.837084
9.963580,380.032422
9.969308,380.227725
9.975036,380.422995
9.980764,380.618230
9.986491,380.813431
9.992219,381.008598
9.997947,381.203731
10.003675,381.398830
10.009403,381.593894
10.015131,381.788925
10.020859,381.983921
10.026587,382.178883
10.032315,382.373811
10.038043,382.568705
10.043771,382.763565
10.049499,382.958390
10.055227,383.153182
10.060955,383.347939
10.066683,383.542663
10.072411,383.737352
10.078138,383.932007
10.083866,384.126627
10.089594,384.321214
10.095322,384.515767
10.101050,384.710285
10.106778,384.904770
10.112506,385.099220
10.118234,385.293636
10.123962,385.488018
10.129690,385.682366
10.135418,385.876680
10.141146,386.070960
10.146874,386.265205
10.152602,386.459417
10.158330,386.653594
10.164058,386.847738
10.169786,387.041847
10.175513,387.235922
10.181241,387.429963
10.186969,387.623970
10.192697,387.817943
10.198425,388.011882
10.204153,388.205787
10.209881,388.399657
10.215609,388.593494
10.221337,388.787296
10.227065,388.981065
10.232793,389.174799
10.238521,389.368499
10.244249,389.562166
10.249977,389.755798
10.255705,389.949396
10.261433,390.142960
10.267161,390.336490
10.272888,390.529985
10.278616,390.723447
10.284344,390.916875
10.290072,391.110269
10.295800,391.303628
10.301528,391.496954
10.307256,391.690245
10.312984,391.883503
10.318712,392.076726
10.324440,392.269915
10.330168,392.463071
10.335896,392.656192
10.341624,392.849279
10.347352,393.042332
10.353080,393.235351
10.358808,393.428337
10.364535,393.621288
10.370263,393.814205
10.375991,394.007088
10.381719,394.199937
10.387447,394.392752
10.393175,394.585532
10.398903,394.778279
10.404631,394.970992
10.410359,395.163671
10.416087,395.356316
10.421815,395.548927
10.427543,395.741503
10.433271,395.934046
10.438999,396.126555
10.444727,396.319029
10.450455,396.511470
10.456183,396.703877
10.461910,396.896250
10.467638,397.088588
10.473366,397.280893
10.479094,397.473164
10.484822,397.665400
10.490550,397.857603
10.496278,398.049772
10.502006,398.241906
10.507734,398.434007
10.513462,398.626074
10.519190,398.818107
10.524918,399.010105
10.530646,399.202070
10.536374,399.394001
10.542102,399.585898
10.547830,399.777760
10.553558,399.969589
10.559285,400.161384
10.565013,400.353145
10.570741,400.544872
10.576469,400.736565
10.582197,400.928224
10.587925,401.119848
10.593653,401.311439
10.599381,401.502996
10.605109,401.694520
10.610837,401.886009
10.616565,402.077464
10.622293,402.268885
10.628021,402.460272
10.633749,402.651625
10.639477,402.842945
10.645205,403.034230
10.650932,403.225482
10.656660,403.416699
10.662388,403.607882
10.668116,403.799032
10.673844,403.990148
10.679572,404.181229
10.685300,404.372277
10.691028,404.563291
10.696756,404.754271
10.702484,404.945217
10.708212,405.136129
10.713940,405.327007
10.719668,405.517851
10.725396,405.708661
10.731124,405.899437
10.736852,406.090180
10.742580,406.280888
10.748307,406.471562
10.754035,406.662203
10.759763,406.852810
10.765491,407.043382
10.771219,407.233921
10.776947,407.424426
10.782675,407.614897
10.788403,407.805334
10.794131,407.995737
10.799859,408.186107
10.805587,408.376442
10.811315,408.566743
10.817043,408.757011
10.822771,408.947245
10.828499,409.137444
10.834227,409.327610


==> img/data/s_q3_t_dm.csv <==
t,s
10.797892,408.314192
10.897892,411.632638
10.997892,414.936239
11.097892,418.224777
11.197892,421.498030
11.297892,424.755771
11.397892,427.997771
11.497892,431.223799
11.597892,434.433617
11.697892,437.626986
11.797892,440.803663
11.897892,443.963400
11.997892,447.105948
12.097892,450.231051
12.197892,453.338451
12.297892,456.427886
12.397892,459.499090
12.497892,462.551792
12.597892,465.585719
12.697892,468.600591
12.797892,471.596126
12.897892,474.572037
12.997892,477.528033
13.097892,480.463817
13.197892,483.379090
13.297892,486.273546
13.397892,489.146877
13.497892,491.998767
13.597892,494.828898
13.697892,497.636946
13.782669,500.000000


==> img/data/s_q3_t_im.csv <==
t,s
10.834227,409.327616
10.840148,409.524174
10.846070,409.720682
10.851992,409.917140
10.857914,410.113547
10.863835,410.309904
10.869757,410.506210
10.875679,410.702466
10.881601,410.898671
10.887523,411.094825
10.893444,411.290929
10.899366,411.486982
10.905288,411.682983
10.911210,411.878934
10.917131,412.074834
10.923053,412.270683
10.928975,412.466481
10.934897,412.662228
10.940818,412.857923
10.946740,413.053567
10.952662,413.249160
10.958584,413.444702
10.964506,413.640192
10.970427,413.835630
10.976349,414.031017
10.982271,414.226353
10.988193,414.421636
10.994114,414.616869
11.000036,414.812049
11.005958,415.007177
11.011880,415.202254
11.017802,415.397278
11.023723,415.592251
11.029645,415.787171
11.035567,415.982040
11.041489,416.176856
11.047410,416.371620
11.053332,416.566332
11.059254,416.760991
11.065176,416.955598
11.071097,417.150153
11.077019,417.344655
11.082941,417.539104
11.088863,417.733501
11.094785,417.927845
11.100706,418.122137
11.106628,418.316376
11.112550,418.510561
11.118472,418.704694
11.124393,418.898774
11.130315,419.092801
11.136237,419.286775
11.142159,419.480696
11.148081,419.674564
11.154002,419.868378
11.159924,420.062139
11.165846,420.255847
11.171768,420.449501
11.177689,420.643102
11.183611,420.836649
11.189533,421.030143
11.195455,421.223583
11.201377,421.416969
11.207298,421.610302
11.213220,421.803581
11.219142,421.996806
11.225064,422.189977
11.230985,422.383094
11.236907,422.576157
11.242829,422.769167
11.248751,422.962121
11.254672,423.155022
11.260594,423.347869
11.266516,423.540661
11.272438,423.733399
11.278360,423.926082
11.284281,424.118711
11.290203,424.311285
11.296125,424.503805
11.302047,424.696270
11.307968,424.888681
11.313890,425.081036
11.319812,425.273337
11.325734,425.465583
11.331656,425.657774
11.337577,425.849910
11.343499,426.041991
11.349421,426.234017
11.355343,426.425988
11.361264,426.617904
11.367186,426.809764
11.373108,427.001569
11.379030,427.193319
11.384951,427.385013
11.390873,427.576652
11.396795,427.768235
11.402717,427.959762
11.408639,428.151234
11.414560,428.342651
11.420482,428.534011
11.426404,428.725316
11.432326,428.916564
11.438247,429.107757
11.444169,429.298894
11.450091,429.489975
11.456013,429.680999
11.461935,429.871968
11.467856,430.062880
11.473778,430.253736
11.479700,430.444536
11.485622,430.635279
11.491543,430.825966
11.497465,431.016596
11.503387,431.207170
11.509309,431.397687
11.515230,431.588147
11.521152,431.778551
11.527074,431.968898
11.532996,432.159188
11.538918,432.349421
11.544839,432.539598
11.550761,432.729717
11.556683,432.919779
11.562605,433.109784
11.568526,433.299732
11.574448,433.489623
11.580370,433.679456
11.586292,433.869232
11.592214,434.058951
11.598135,434.248612
11.604057,434.438216
11.609979,434.627762
11.615901,434.817250
11.621822,435.006681
11.627744,435.196054
11.633666,435.385369
11.639588,435.574627
11.645509,435.763826
11.651431,435.952968
11.657353,436.142051
11.663275,436.331076
11.669197,436.520044
11.675118,436.708953
11.681040,436.897804
11.686962,437.086596
11.692884,437.275330
11.698805,437.464006
11.704727,437.652623
11.710649,437.841182
11.716571,438.029682
11.722493,438.218124
11.728414,438.406507
11.734336,438.594831
11.740258,438.783096
11.746180,438.971302
11.752101,439.159450
11.758023,439.347538
11.763945,439.535568
11.769867,439.723538
11.775788,439.911449
11.781710,440.099301
11.787632,440.287094
11.793554,440.474828
11.799476,440.662502
11.805397,440.850116
11.811319,441.037672
11.817241,441.225167
11.823163,441.412603
11.829084,441.599980
11.835006,441.787296
11.840928,441.974553
11.846850,442.161750
11.852772,442.348887
11.858693,442.535965
11.864615,442.722982
11.870537,442.909939
11.876459,443.096836
11.882380,443.283673
11.888302,443.470450
11.894224,443.657166
11.900146,443.843822
11.906068,444.030418
11.911989,444.216953
11.917911,444.403428
11.923833,444.589842
11.929755,444.776196
11.935676,444.962489
11.941598,445.148721
11.947520,445.334892
11.953442,445.521003
11.959363,445.707053
11.965285,445.893041
11.971207,446.078969
11.977129,446.264836
11.983051,446.450641
11.988972,446.636386
11.994894,446.822069
12.000816,447.007691
12.006738,447.193251
12.012659,447.378751
12.018581,447.564188
12.024503,447.749564
12.030425,447.934879
12.036347,448.120132
12.042268,448.305323
12.048190,448.490453
12.054112,448.675520
12.060034,448.860526
12.065955,449.045470
12.071877,449.230352
12.077799,449.415172
12.083721,449.599930
12.089642,449.784626
12.095564,449.969260
12.101486,450.153831
12.107408,450.338340
12.113330,450.522787
12.119251,450.707171
12.125173,450.891493
12.131095,451.075752
12.137017,451.259949
12.142938,451.444083
12.148860,451.628154
12.154782,451.812163
12.160704,451.996108
12.166626,452.179991
12.172547,452.363811
12.178469,452.547568
12.184391,452.731262
12.190313,452.914893
12.196234,453.098461
12.202156,453.281966
12.208078,453.465407
12.214000,453.648785
12.219921,453.832099
12.225843,454.015351
12.231765,454.198538
12.237687,454.381662
12.243609,454.564723
12.249530,454.747720
12.255452,454.930653
12.261374,455.113522
12.267296,455.296328
12.273217,455.479070
12.279139,455.661747
12.285061,455.844361
12.290983,456.026911
12.296905,456.209396
12.302826,456.391818
12.308748,456.574175
12.314670,456.756468
12.320592,456.938697
12.326513,457.120861
12.332435,457.302961
12.338357,457.484996
12.344279,457.666967
12.350200,457.848873
12.356122,458.030714
12.362044,458.212491
12.367966,458.394203
12.373888,458.575850
12.379809,458.757432
12.385731,458.938950
12.391653,459.120402
12.397575,459.301789
12.403496,459.483111
12.409418,459.664368
12.415340,459.845560
12.421262,460.026686
12.427184,460.207747
12.433105,460.388743
12.439027,460.569673
12.444949,460.750538
12.450871,460.931337
12.456792,461.112070
12.462714,461.292738
12.468636,461.473340
12.474558,461.653876
12.480479,461.834346
12.486401,462.014751
12.492323,462.195089
12.498245,462.375362
12.504167,462.555568
12.510088,462.735709
12.516010,462.915783
12.521932,463.095790
12.527854,463.275732
12.533775,463.455607
12.539697,463.635416
12.545619,463.815158
12.551541,463.994834
12.557463,464.174443
12.563384,464.353986
12.569306,464.533461
12.575228,464.712870
12.581150,464.892213
12.587071,465.071488
12.592993,465.250696
12.598915,465.429838
12.604837,465.608912
12.610759,465.787920
12.616680,465.966860
12.622602,466.145733
12.628524,466.324539
12.634446,466.503277
12.640367,466.681948
12.646289,466.860552
12.652211,467.039088
12.658133,467.217556
12.664054,467.395957
12.669976,467.574291
12.675898,467.752556
12.681820,467.930754
12.687742,468.108884
12.693663,468.286946
12.699585,468.464940
12.705507,468.642866
12.711429,468.820725
12.717350,468.998515
12.723272,469.176236
12.729194,469.353890
12.735116,469.531475
12.741038,469.708992
12.746959,469.886441
12.752881,470.063821
12.758803,470.241133
12.764725,470.418376
12.770646,470.595551
12.776568,470.772656
12.782490,470.949693
12.788412,471.126662
12.794333,471.303561
12.800255,471.480392
12.806177,471.657153
12.812099,471.833846
12.818021,472.010470
12.823942,472.187024
12.829864,472.363509
12.835786,472.539925
12.841708,472.716272
12.847629,472.892549
12.853551,473.068757
12.859473,473.244896
12.865395,473.420965
12.871317,473.596964
12.877238,473.772894
12.883160,473.948754
12.889082,474.124544
12.895004,474.300265
12.900925,474.475915
12.906847,474.651496
12.912769,474.827007
12.918691,475.002448
12.924612,475.177818
12.930534,475.353119
12.936456,475.528349
12.942378,475.703509
12.948300,475.878599
12.954221,476.053618
12.960143,476.228567
12.966065,476.403446
12.971987,476.578254
12.977908,476.752991
12.983830,476.927658
12.989752,477.102254
12.995674,477.276779
13.001596,477.451234
13.007517,477.625617
13.013439,477.799930
13.019361,477.974172
13.025283,478.148342
13.031204,478.322442
13.037126,478.496470
13.043048,478.670428
13.048970,478.844313
13.054891,479.018128
13.060813,479.191871
13.066735,479.365543
13.072657,479.539143
13.078579,479.712672
13.084500,479.886129
13.090422,480.059515
13.096344,480.232828
13.102266,480.406070
13.108187,480.579240
13.114109,480.752339
13.120031,480.925365
13.125953,481.098319
13.131875,481.271201
13.137796,481.444011
13.143718,481.616749
13.149640,481.789415
13.155562,481.962009
13.161483,482.134530
13.167405,482.306978
13.173327,482.479355
13.179249,482.651658
13.185170,482.823889
13.191092,482.996048
13.197014,483.168134
13.202936,483.340147
13.208858,483.512087
13.214779,483.683955
13.220701,483.855749
13.226623,484.027471
13.232545,484.199120
13.238466,484.370695
13.244388,484.542198
13.250310,484.713627
13.256232,484.884983
13.262154,485.056265
13.268075,485.227475
13.273997,485.398611
13.279919,485.569673
13.285841,485.740662
13.291762,485.911577
13.297684,486.082419
13.303606,486.253187
13.309528,486.423881
13.315450,486.594502
13.321371,486.765048
13.327293,486.935521
13.333215,487.105920
13.339137,487.276244
13.345058,487.446495
13.350980,487.616671
13.356902,487.786774
13.362824,487.956801
13.368745,488.126755
13.374667,488.296634
13.380589,488.466439
13.386511,488.636170
13.392433,488.805825
13.398354,488.975407
13.404276,489.144913
13.410198,489.314345
13.416120,489.483702
13.422041,489.652984
13.427963,489.822192
13.433885,489.991324
13.439807,490.160381
13.445729,490.329364
13.451650,490.498271
13.457572,490.667103
13.463494,490.835860
13.469416,491.004542
13.475337,491.173148
13.481259,491.341679
13.487181,491.510134
13.493103,491.678514
13.499024,491.846819
13.504946,492.015048
13.510868,492.183201
13.516790,492.351278
13.522712,492.519280
13.528633,492.687206
13.534555,492.855055
13.540477,493.022829
13.546399,493.190527
13.552320,493.358149
13.558242,493.525695
13.564164,493.693164
13.570086,493.860558
13.576008,494.027875
13.581929,494.195115
13.587851,494.362280
13.593773,494.529367
13.599695,494.696379
13.605616,494.863313
13.611538,495.030171
13.617460,495.196953
13.623382,495.363657
13.629303,495.530285
13.635225,495.696836
13.641147,495.863310
13.647069,496.029707
13.652991,496.196027
13.658912,496.362270
13.664834,496.528436
13.670756,496.694525
13.676678,496.860536
13.682599,497.026470
13.688521,497.192327
13.694443,497.358107
13.700365,497.523808
13.706287,497.689433
13.712208,497.854979
13.718130,498.020448
13.724052,498.185840
13.729974,498.351153
13.735895,498.516389
13.741817,498.681547
13.747739,498.846627
13.753661,499.011629
13.759582,499.176553
13.765504,499.341399
13.771426,499.506166
13.777348,499.670856
13.783270,499.835467
13.789191,500.000000


==> img/data/u_q1_t_dm.csv <==
t,u
0.000000,0.000000
0.100000,0.000000
0.200000,0.000000
0.300000,0.000000
0.400000,0.000000
0.500000,0.000000
0.600000,0.000000
0.700000,0.000000
0.800000,0.000000
0.900000,0.000000
1.000000,0.000000
1.100000,0.000000
1.200000,0.000000
1.300000,0.000000
1.400000,0.000000
1.500000,0.000000
1.600000,0.000000
1.700000,0.000000
1.800000,0.000000
1.900000,0.000000
2.000000,0.000000
2.100000,0.000000
2.200000,0.000000
2.300000,0.000000
2.400000,0.000000
2.500000,0.000000
2.600000,0.000000
2.700000,0.000000
2.800000,0.000000
2.900000,0.000000
3.000000,0.000000
3.100000,0.000000
3.200000,0.000000
3.300000,0.000000
3.400000,0.000000
3.500000,0.000000
3.600000,0.000000
3.700000,0.000000
3.800000,0.000000
3.900000,0.000000
4.000000,0.000000
4.100000,0.000000
4.200000,0.000000
4.300000,0.000000
4.400000,0.000000
4.500000,0.000000
4.600000,0.000000
4.700000,0.000000
4.800000,0.000000
4.900000,0.000000
5.000000,0.000000
5.100000,0.000000
5.200000,0.000000
5.300000,0.000000
5.400000,0.000000
5.500000,0.000000
5.600000,0.000000
5.700000,0.000000
5.800000,0.000000
5.900000,0.000000
6.000000,0.000000
6.100000,0.000000
6.200000,0.000000
6.300000,0.000000
6.400000,0.000000
6.500000,0.000000
6.600000,0.000000
6.700000,0.000000
6.800000,0.000000
6.900000,0.000000
7.000000,0.000000
7.100000,0.000000
7.200000,0.000000
7.300000,0.000000
7.400000,0.000000
7.500000,0.000000
7.600000,0.000000
7.700000,0.000000
7.800000,0.000000
7.900000,0.000000
7.929681,0.000000


==> img/data/u_q1_t_im.csv <==
t,u
0.000000,0.000000
0.015984,0.000000
0.031968,0.000000
0.047952,0.000000
0.063936,0.000000
0.079920,0.000000
0.095904,0.000000
0.111888,0.000000
0.127871,0.000000
0.143855,0.000000
0.159839,0.000000
0.175823,0.000000
0.191807,0.000000
0.207791,0.000000
0.223775,0.000000
0.239759,0.000000
0.255743,0.000000
0.271727,0.000000
0.287711,0.000000
0.303695,0.000000
0.319679,0.000000
0.335663,0.000000
0.351647,0.000000
0.367631,0.000000
0.383614,0.000000
0.399598,0.000000
0.415582,0.000000
0.431566,0.000000
0.447550,0.000000
0.463534,0.000000
0.479518,0.000000
0.495502,0.000000
0.511486,0.000000
0.527470,0.000000
0.543454,0.000000
0.559438,0.000000
0.575422,0.000000
0.591406,0.000000
0.607390,0.000000
0.623374,0.000000
0.639357,0.000000
0.655341,0.000000
0.671325,0.000000
0.687309,0.000000
0.703293,0.000000
0.719277,0.000000
0.735261,0.000000
0.751245,0.000000
0.767229,0.000000
0.783213,0.000000
0.799197,0.000000
0.815181,0.000000
0.831165,0.000000
0.847149,0.000000
0.863133,0.000000
0.879117,0.000000
0.895100,0.000000
0.911084,0.000000
0.927068,0.000000
0.943052,0.000000
0.959036,0.000000
0.975020,0.000000
0.991004,0.000000
1.006988,0.000000
1.022972,0.000000
1.038956,0.000000
1.054940,0.000000
1.070924,0.000000
1.086908,0.000000
1.102892,0.000000
1.118876,0.000000
1.134860,0.000000
1.150843,0.000000
1.166827,0.000000
1.182811,0.000000
1.198795,0.000000
1.214779,0.000000
1.230763,0.000000
1.246747,0.000000
1.262731,0.000000
1.278715,0.000000
1.294699,0.000000
1.310683,0.000000
1.326667,0.000000
1.342651,0.000000
1.358635,0.000000
1.374619,0.000000
1.390603,0.000000
1.406586,0.000000
1.422570,0.000000
1.438554,0.000000
1.454538,0.000000
1.470522,0.000000
1.486506,0.000000
1.502490,0.000000
1.518474,0.000000
1.534458,0.000000
1.550442,0.000000
1.566426,0.000000
1.582410,0.000000
1.598394,0.000000
1.614378,0.000000
1.630362,0.000000
1.646346,0.000000
1.662329,0.000000
1.678313,0.000000
1.694297,0.000000
1.710281,0.000000
1.726265,0.000000
1.742249,0.000000
1.758233,0.000000
1.774217,0.000000
1.790201,0.000000
1.806185,0.000000
1.822169,0.000000
1.838153,0.000000
1.854137,0.000000
1.870121,0.000000
1.886105,0.000000
1.902088,0.000000
1.918072,0.000000
1.934056,0.000000
1.950040,0.000000
1.966024,0.000000
1.982008,0.000000
1.997992,0.000000
2.013976,0.000000
2.029960,0.000000
2.045944,0.000000
2.061928,0.000000
2.077912,0.000000
2.093896,0.000000
2.109880,0.000000
2.125864,0.000000
2.141848,0.000000
2.157831,0.000000
2.173815,0.000000
2.189799,0.000000
2.205783,0.000000
2.221767,0.000000
2.237751,0.000000
2.253735,0.000000
2.269719,0.000000
2.285703,0.000000
2.301687,0.000000
2.317671,0.000000
2.333655,0.000000
2.349639,0.000000
2.365623,0.000000
2.381607,0.000000
2.397591,0.000000
2.413574,0.000000
2.429558,0.000000
2.445542,0.000000
2.461526,0.000000
2.477510,0.000000
2.493494,0.000000
2.509478,0.000000
2.525462,0.000000
2.541446,0.000000
2.557430,0.000000
2.573414,0.000000
2.589398,0.000000
2.605382,0.000000
2.621366,0.000000
2.637350,0.000000
2.653334,0.000000
2.669317,0.000000
2.685301,0.000000
2.701285,0.000000
2.717269,0.000000
2.733253,0.000000
2.749237,0.000000
2.765221,0.000000
2.781205,0.000000
2.797189,0.000000
2.813173,0.000000
2.829157,0.000000
2.845141,0.000000
2.861125,0.000000
2.877109,0.000000
2.893093,0.000000
2.909077,0.000000
2.925060,0.000000
2.941044,0.000000
2.957028,0.000000
2.973012,0.000000
2.988996,0.000000
3.004980,0.000000
3.020964,0.000000
3.036948,0.000000
3.052932,0.000000
3.068916,0.000000
3.084900,0.000000
3.100884,0.000000
3.116868,0.000000
3.132852,0.000000
3.148836,0.000000
3.164820,0.000000
3.180803,0.000000
3.196787,0.000000
3.212771,0.000000
3.228755,0.000000
3.244739,0.000000
3.260723,0.000000
3.276707,0.000000
3.292691,0.000000
3.308675,0.000000
3.324659,0.000000
3.340643,0.000000
3.356627,0.000000
3.372611,0.000000
3.388595,0.000000
3.404579,0.000000
3.420563,0.000000
3.436546,0.000000
3.452530,0.000000
3.468514,0.000000
3.484498,0.000000
3.500482,0.000000
3.516466,0.000000
3.532450,0.000000
3.548434,0.000000
3.564418,0.000000
3.580402,0.000000
3.596386,0.000000
3.612370,0.000000
3.628354,0.000000
3.644338,0.000000
3.660322,0.000000
3.676305,0.000000
3.692289,0.000000
3.708273,0.000000
3.724257,0.000000
3.740241,0.000000
3.756225,0.000000
3.772209,0.000000
3.788193,0.000000
3.804177,0.000000
3.820161,0.000000
3.836145,0.000000
3.852129,0.000000
3.868113,0.000000
3.884097,0.000000
3.900081,0.000000
3.916065,0.000000
3.932048,0.000000
3.948032,0.000000
3.964016,0.000000
3.980000,0.000000
3.995984,0.000000
4.011968,0.000000
4.027952,0.000000
4.043936,0.000000
4.059920,0.000000
4.075904,0.000000
4.091888,0.000000
4.107872,0.000000
4.123856,0.000000
4.139840,0.000000
4.155824,0.000000
4.171808,0.000000
4.187791,0.000000
4.203775,0.000000
4.219759,0.000000
4.235743,0.000000
4.251727,0.000000
4.267711,0.000000
4.283695,0.000000
4.299679,0.000000
4.315663,0.000000
4.331647,0.000000
4.347631,0.000000
4.363615,0.000000
4.379599,0.000000
4.395583,0.000000
4.411567,0.000000
4.427551,0.000000
4.443534,0.000000
4.459518,0.000000
4.475502,0.000000
4.491486,0.000000
4.507470,0.000000
4.523454,0.000000
4.539438,0.000000
4.555422,0.000000
4.571406,0.000000
4.587390,0.000000
4.603374,0.000000
4.619358,0.000000
4.635342,0.000000
4.651326,0.000000
4.667310,0.000000
4.683294,0.000000
4.699277,0.000000
4.715261,0.000000
4.731245,0.000000
4.747229,0.000000
4.763213,0.000000
4.779197,0.000000
4.795181,0.000000
4.811165,0.000000
4.827149,0.000000
4.843133,0.000000
4.859117,0.000000
4.875101,0.000000
4.891085,0.000000
4.907069,0.000000
4.923053,0.000000
4.939037,0.000000
4.955020,0.000000
4.971004,0.000000
4.986988,0.000000
5.002972,0.000000
5.018956,0.000000
5.034940,0.000000
5.050924,0.000000
5.066908,0.000000
5.082892,0.000000
5.098876,0.000000
5.114860,0.000000
5.130844,0.000000
5.146828,0.000000
5.162812,0.000000
5.178796,0.000000
5.194780,0.000000
5.210763,0.000000
5.226747,0.000000
5.242731,0.000000
5.258715,0.000000
5.274699,0.000000
5.290683,0.000000
5.306667,0.000000
5.322651,0.000000
5.338635,0.000000
5.354619,0.000000
5.370603,0.000000
5.386587,0.000000
5.402571,0.000000
5.418555,0.000000
5.434539,0.000000
5.450523,0.000000
5.466506,0.000000
5.482490,0.000000
5.498474,0.000000
5.514458,0.000000
5.530442,0.000000
5.546426,0.000000
5.562410,0.000000
5.578394,0.000000
5.594378,0.000000
5.610362,0.000000
5.626346,0.000000
5.642330,0.000000
5.658314,0.000000
5.674298,0.000000
5.690282,0.000000
5.706265,0.000000
5.722249,0.000000
5.738233,0.000000
5.754217,0.000000
5.770201,0.000000
5.786185,0.000000
5.802169,0.000000
5.818153,0.000000
5.834137,0.000000
5.850121,0.000000
5.866105,0.000000
5.882089,0.000000
5.898073,0.000000
5.914057,0.000000
5.930041,0.000000
5.946025,0.000000
5.962008,0.000000
5.977992,0.000000
5.993976,0.000000
6.009960,0.000000
6.025944,0.000000
6.041928,0.000000
6.057912,0.000000
6.073896,0.000000
6.089880,0.000000
6.105864,0.000000
6.121848,0.000000
6.137832,0.000000
6.153816,0.000000
6.169800,0.000000
6.185784,0.000000
6.201768,0.000000
6.217751,0.000000
6.233735,0.000000
6.249719,0.000000
6.265703,0.000000
6.281687,0.000000
6.297671,0.000000
6.313655,0.000000
6.329639,0.000000
6.345623,0.000000
6.361607,0.000000
6.377591,0.000000
6.393575,0.000000
6.409559,0.000000
6.425543,0.000000
6.441527,0.000000
6.457511,0.000000
6.473494,0.000000
6.489478,0.000000
6.505462,0.000000
6.521446,0.000000
6.537430,0.000000
6.553414,0.000000
6.569398,0.000000
6.585382,0.000000
6.601366,0.000000
6.617350,0.000000
6.633334,0.000000
6.649318,0.000000
6.665302,0.000000
6.681286,0.000000
6.697270,0.000000
6.713254,0.000000
6.729237,0.000000
6.745221,0.000000
6.761205,0.000000
6.777189,0.000000
6.793173,0.000000
6.809157,0.000000
6.825141,0.000000
6.841125,0.000000
6.857109,0.000000
6.873093,0.000000
6.889077,0.000000
6.905061,0.000000
6.921045,0.000000
6.937029,0.000000
6.953013,0.000000
6.968997,0.000000
6.984980,0.000000
7.000964,0.000000
7.016948,0.000000
7.032932,0.000000
7.048916,0.000000
7.064900,0.000000
7.080884,0.000000
7.096868,0.000000
7.112852,0.000000
7.128836,0.000000
7.144820,0.000000
7.160804,0.000000
7.176788,0.000000
7.192772,0.000000
7.208756,0.000000
7.224740,0.000000
7.240723,0.000000
7.256707,0.000000
7.272691,0.000000
7.288675,0.000000
7.304659,0.000000
7.320643,0.000000
7.336627,0.000000
7.352611,0.000000
7.368595,0.000000
7.384579,0.000000
7.400563,0.000000
7.416547,0.000000
7.432531,0.000000
7.448515,0.000000
7.464499,0.000000
7.480482,0.000000
7.496466,0.000000
7.512450,0.000000
7.528434,0.000000
7.544418,0.000000
7.560402,0.000000
7.576386,0.000000
7.592370,0.000000
7.608354,0.000000
7.624338,0.000000
7.640322,0.000000
7.656306,0.000000
7.672290,0.000000
7.688274,0.000000
7.704258,0.000000
7.720242,0.000000
7.736225,0.000000
7.752209,0.000000
7.768193,0.000000
7.784177,0.000000
7.800161,0.000000
7.816145,0.000000
7.832129,0.000000
7.848113,0.000000
7.864097,0.000000
7.880081,0.000000
7.896065,0.000000
7.912049,0.000000
7.928033,0.000000
7.944017,0.000000
7.960001,0.000000
7.975985,0.000000


==> img/data/u_q2_t_dm.csv <==
t,u
7.929681,-0.400000
8.029681,-0.400000
8.129681,-0.400000
8.229681,-0.400000
8.329681,-0.400000
8.429681,-0.400000
8.529681,-0.400000
8.629681,-0.400000
8.729681,-0.400000
8.829681,-0.400000
8.929681,-0.400000
9.029681,-0.400000
9.129681,-0.400000
9.229681,-0.400000
9.329681,-0.400000
9.429681,-0.400000
9.529681,-0.400000
9.629681,-0.400000
9.729681,-0.400000
9.829681,-0.400000
9.929681,-0.400000
10.029681,-0.400000
10.129681,-0.400000
10.229681,-0.400000
10.329681,-0.400000
10.429681,-0.400000
10.529681,-0.400000
10.629681,-0.400000
10.729681,-0.400000
10.797892,-0.400000


==> img/data/u_q2_t_im.csv <==
t,u
7.975985,-0.400000
7.981712,-0.400000
7.987440,-0.400000
7.993168,-0.400000
7.998896,-0.400000
8.004624,-0.400000
8.010352,-0.400000
8.016080,-0.400000
8.021808,-0.400000
8.027536,-0.400000
8.033264,-0.400000
8.038992,-0.400000
8.044720,-0.400000
8.050448,-0.400000
8.056176,-0.400000
8.061904,-0.400000
8.067632,-0.400000
8.073360,-0.400000
8.079087,-0.400000
8.084815,-0.400000
8.090543,-0.400000
8.096271,-0.400000
8.101999,-0.400000
8.107727,-0.400000
8.113455,-0.400000
8.119183,-0.400000
8.124911,-0.400000
8.130639,-0.400000
8.136367,-0.400000
8.142095,-0.400000
8.147823,-0.400000
8.153551,-0.400000
8.159279,-0.400000
8.165007,-0.400000
8.170734,-0.400000
8.176462,-0.400000
8.182190,-0.400000
8.187918,-0.400000
8.193646,-0.400000
8.199374,-0.400000
8.205102,-0.400000
8.210830,-0.400000
8.216558,-0.400000
8.222286,-0.400000
8.228014,-0.400000
8.233742,-0.400000
8.239470,-0.400000
8.245198,-0.400000
8.250926,-0.400000
8.256654,-0.400000
8.262382,-0.400000
8.268109,-0.400000
8.273837,-0.400000
8.279565,-0.400000
8.285293,-0.400000
8.291021,-0.400000
8.296749,-0.400000
8.302477,-0.400000
8.308205,-0.400000
8.313933,-0.400000
8.319661,-0.400000
8.325389,-0.400000
8.331117,-0.400000
8.336845,-0.400000
8.342573,-0.400000
8.348301,-0.400000
8.354029,-0.400000
8.359757,-0.400000
8.365484,-0.400000
8.371212,-0.400000
8.376940,-0.400000
8.382668,-0.400000
8.388396,-0.400000
8.394124,-0.400000
8.399852,-0.400000
8.405580,-0.400000
8.411308,-0.400000
8.417036,-0.400000
8.422764,-0.400000
8.428492,-0.400000
8.434220,-0.400000
8.439948,-0.400000
8.445676,-0.400000
8.451404,-0.400000
8.457131,-0.400000
8.462859,-0.400000
8.468587,-0.400000
8.474315,-0.400000
8.480043,-0.400000
8.485771,-0.400000
8.491499,-0.400000
8.497227,-0.400000
8.502955,-0.400000
8.508683,-0.400000
8.514411,-0.400000
8.520139,-0.400000
8.525867,-0.400000
8.531595,-0.400000
8.537323,-0.400000
8.543051,-0.400000
8.548779,-0.400000
8.554506,-0.400000
8.560234,-0.400000
8.565962,-0.400000
8.571690,-0.400000
8.577418,-0.400000
8.583146,-0.400000
8.588874,-0.400000
8.594602,-0.400000
8.600330,-0.400000
8.606058,-0.400000
8.611786,-0.400000
8.617514,-0.400000
8.623242,-0.400000
8.628970,-0.400000
8.634698,-0.400000
8.640426,-0.400000
8.646154,-0.400000
8.651881,-0.400000
8.657609,-0.400000
8.663337,-0.400000
8.669065,-0.400000
8.674793,-0.400000
8.680521,-0.400000
8.686249,-0.400000
8.691977,-0.400000
8.697705,-0.400000
8.703433,-0.400000
8.709161,-0.400000
8.714889,-0.400000
8.720617,-0.400000
8.726345,-0.400000
8.732073,-0.400000
8.737801,-0.400000
8.743528,-0.400000
8.749256,-0.400000
8.754984,-0.400000
8.760712,-0.400000
8.766440,-0.400000
8.772168,-0.400000
8.777896,-0.400000
8.783624,-0.400000
8.789352,-0.400000
8.795080,-0.400000
8.800808,-0.400000
8.806536,-0.400000
8.812264,-0.400000
8.817992,-0.400000
8.823720,-0.400000
8.829448,-0.400000
8.835176,-0.400000
8.840903,-0.400000
8.846631,-0.400000
8.852359,-0.400000
8.858087,-0.400000
8.863815,-0.400000
8.869543,-0.400000
8.875271,-0.400000
8.880999,-0.400000
8.886727,-0.400000
8.892455,-0.400000
8.898183,-0.400000
8.903911,-0.400000
8.909639,-0.400000
8.915367,-0.400000
8.921095,-0.400000
8.926823,-0.400000
8.932551,-0.400000
8.938278,-0.400000
8.944006,-0.400000
8.949734,-0.400000
8.955462,-0.400000
8.961190,-0.400000
8.966918,-0.400000
8.972646,-0.400000
8.978374,-0.400000
8.984102,-0.400000
8.989830,-0.400000
8.995558,-0.400000
9.001286,-0.400000
9.007014,-0.400000
9.012742,-0.400000
9.018470,-0.400000
9.024198,-0.400000
9.029925,-0.400000
9.035653,-0.400000
9.041381,-0.400000
9.047109,-0.400000
9.052837,-0.400000
9.058565,-0.400000
9.064293,-0.400000
9.070021,-0.400000
9.075749,-0.400000
9.081477,-0.400000
9.087205,-0.400000
9.092933,-0.400000
9.098661,-0.400000
9.104389,-0.400000
9.110117,-0.400000
9.115845,-0.400000
9.121573,-0.400000
9.127300,-0.400000
9.133028,-0.400000
9.138756,-0.400000
9.144484,-0.400000
9.150212,-0.400000
9.155940,-0.400000
9.161668,-0.400000
9.167396,-0.400000
9.173124,-0.400000
9.178852,-0.400000
9.184580,-0.400000
9.190308,-0.400000
9.196036,-0.400000
9.201764,-0.400000
9.207492,-0.400000
9.213220,-0.400000
9.218948,-0.400000
9.224675,-0.400000
9.230403,-0.400000
9.236131,-0.400000
9.241859,-0.400000
9.247587,-0.400000
9.253315,-0.400000
9.259043,-0.400000
9.264771,-0.400000
9.270499,-0.400000
9.276227,-0.400000
9.281955,-0.400000
9.287683,-0.400000
9.293411,-0.400000
9.299139,-0.400000
9.304867,-0.400000
9.310595,-0.400000
9.316322,-0.400000
9.322050,-0.400000
9.327778,-0.400000
9.333506,-0.400000
9.339234,-0.400000
9.344962,-0.400000
9.350690,-0.400000
9.356418,-0.400000
9.362146,-0.400000
9.367874,-0.400000
9.373602,-0.400000
9.379330,-0.400000
9.385058,-0.400000
9.390786,-0.400000
9.396514,-0.400000
9.402242,-0.400000
9.407970,-0.400000
9.413697,-0.400000
9.419425,-0.400000
9.425153,-0.400000
9.430881,-0.400000
9.436609,-0.400000
9.442337,-0.400000
9.448065,-0.400000
9.453793,-0.400000
9.459521,-0.400000
9.465249,-0.400000
9.470977,-0.400000
9.476705,-0.400000
9.482433,-0.400000
9.488161,-0.400000
9.493889,-0.400000
9.499617,-0.400000
9.505345,-0.400000
9.511072,-0.400000
9.516800,-0.400000
9.522528,-0.400000
9.528256,-0.400000
9.533984,-0.400000
9.539712,-0.400000
9.545440,-0.400000
9.551168,-0.400000
9.556896,-0.400000
9.562624,-0.400000
9.568352,-0.400000
9.574080,-0.400000
9.579808,-0.400000
9.585536,-0.400000
9.591264,-0.400000
9.596992,-0.400000
9.602719,-0.400000
9.608447,-0.400000
9.614175,-0.400000
9.619903,-0.400000
9.625631,-0.400000
9.631359,-0.400000
9.637087,-0.400000
9.642815,-0.400000
9.648543,-0.400000
9.654271,-0.400000
9.659999,-0.400000
9.665727,-0.400000
9.671455,-0.400000
9.677183,-0.400000
9.682911,-0.400000
9.688639,-0.400000
9.694367,-0.400000
9.700094,-0.400000
9.705822,-0.400000
9.711550,-0.400000
9.717278,-0.400000
9.723006,-0.400000
9.728734,-0.400000
9.734462,-0.400000
9.740190,-0.400000
9.745918,-0.400000
9.751646,-0.400000
9.757374,-0.400000
9.763102,-0.400000
9.768830,-0.400000
9.774558,-0.400000
9.780286,-0.400000
9.786014,-0.400000
9.791741,-0.400000
9.797469,-0.400000
9.803197,-0.400000
9.808925,-0.400000
9.814653,-0.400000
9.820381,-0.400000
9.826109,-0.400000
9.831837,-0.400000
9.837565,-0.400000
9.843293,-0.400000
9.849021,-0.400000
9.854749,-0.400000
9.860477,-0.400000
9.866205,-0.400000
9.871933,-0.400000
9.877661,-0.400000
9.883389,-0.400000
9.889116,-0.400000
9.894844,-0.400000
9.900572,-0.400000
9.906300,-0.400000
9.912028,-0.400000
9.917756,-0.400000
9.923484,-0.400000
9.929212,-0.400000
9.934940,-0.400000
9.940668,-0.400000
9.946396,-0.400000
9.952124,-0.400000
9.957852,-0.400000
9.963580,-0.400000
9.969308,-0.400000
9.975036,-0.400000
9.980764,-0.400000
9.986491,-0.400000
9.992219,-0.400000
9.997947,-0.400000
10.003675,-0.400000
10.009403,-0.400000
10.015131,-0.400000
10.020859,-0.400000
10.026587,-0.400000
10.032315,-0.400000
10.038043,-0.400000
10.043771,-0.400000
10.049499,-0.400000
10.055227,-0.400000
10.060955,-0.400000
10.066683,-0.400000
10.072411,-0.400000
10.078138,-0.400000
10.083866,-0.400000
10.089594,-0.400000
10.095322,-0.400000
10.101050,-0.400000
10.106778,-0.400000
10.112506,-0.400000
10.118234,-0.400000
10.123962,-0.400000
10.129690,-0.400000
10.135418,-0.400000
10.141146,-0.400000
10.146874,-0.400000
10.152602,-0.400000
10.158330,-0.400000
10.164058,-0.400000
10.169786,-0.400000
10.175513,-0.400000
10.181241,-0.400000
10.186969,-0.400000
10.192697,-0.400000
10.198425,-0.400000
10.204153,-0.400000
10.209881,-0.400000
10.215609,-0.400000
10.221337,-0.400000
10.227065,-0.400000
10.232793,-0.400000
10.238521,-0.400000
10.244249,-0.400000
10.249977,-0.400000
10.255705,-0.400000
10.261433,-0.400000
10.267161,-0.400000
10.272888,-0.400000
10.278616,-0.400000
10.284344,-0.400000
10.290072,-0.400000
10.295800,-0.400000
10.301528,-0.400000
10.307256,-0.400000
10.312984,-0.400000
10.318712,-0.400000
10.324440,-0.400000
10.330168,-0.400000
10.335896,-0.400000
10.341624,-0.400000
10.347352,-0.400000
10.353080,-0.400000
10.358808,-0.400000
10.364535,-0.400000
10.370263,-0.400000
10.375991,-0.400000
10.381719,-0.400000
10.387447,-0.400000
10.393175,-0.400000
10.398903,-0.400000
10.404631,-0.400000
10.410359,-0.400000
10.416087,-0.400000
10.421815,-0.400000
10.427543,-0.400000
10.433271,-0.400000
10.438999,-0.400000
10.444727,-0.400000
10.450455,-0.400000
10.456183,-0.400000
10.461910,-0.400000
10.467638,-0.400000
10.473366,-0.400000
10.479094,-0.400000
10.484822,-0.400000
10.490550,-0.400000
10.496278,-0.400000
10.502006,-0.400000
10.507734,-0.400000
10.513462,-0.400000
10.519190,-0.400000
10.524918,-0.400000
10.530646,-0.400000
10.536374,-0.400000
10.542102,-0.400000
10.547830,-0.400000
10.553558,-0.400000
10.559285,-0.400000
10.565013,-0.400000
10.570741,-0.400000
10.576469,-0.400000
10.582197,-0.400000
10.587925,-0.400000
10.593653,-0.400000
10.599381,-0.400000
10.605109,-0.400000
10.610837,-0.400000
10.616565,-0.400000
10.622293,-0.400000
10.628021,-0.400000
10.633749,-0.400000
10.639477,-0.400000
10.645205,-0.400000
10.650932,-0.400000
10.656660,-0.400000
10.662388,-0.400000
10.668116,-0.400000
10.673844,-0.400000
10.679572,-0.400000
10.685300,-0.400000
10.691028,-0.400000
10.696756,-0.400000
10.702484,-0.400000
10.708212,-0.400000
10.713940,-0.400000
10.719668,-0.400000
10.725396,-0.400000
10.731124,-0.400000
10.736852,-0.400000
10.742580,-0.400000
10.748307,-0.400000
10.754035,-0.400000
10.759763,-0.400000
10.765491,-0.400000
10.771219,-0.400000
10.776947,-0.400000
10.782675,-0.400000
10.788403,-0.400000
10.794131,-0.400000
10.799859,-0.400000
10.805587,-0.400000
10.811315,-0.400000
10.817043,-0.400000
10.822771,-0.400000
10.828499,-0.400000
10.834227,-0.400000


==> img/data/u_q3_t_dm.csv <==
t,u
10.797892,-0.832290
10.897892,-0.855127
10.997892,-0.878300
11.097892,-0.901816
11.197892,-0.925679
11.297892,-0.949895
11.397892,-0.974468
11.497892,-0.999405
11.597892,-1.024710
11.697892,-1.050390
11.797892,-1.076450
11.897892,-1.102895
11.997892,-1.129731
12.097892,-1.156965
12.197892,-1.184602
12.297892,-1.212649
12.397892,-1.241112
12.497892,-1.269996
12.597892,-1.299309
12.697892,-1.329057
12.797892,-1.359246
12.897892,-1.389883
12.997892,-1.420975
13.097892,-1.452529
13.197892,-1.484552
13.297892,-1.517051
13.397892,-1.550034
13.497892,-1.583507
13.597892,-1.617478
13.697892,-1.651955
13.782669,-1.681586


==> img/data/u_q3_t_im.csv <==
t,u
10.834227,-0.800000
10.840148,-0.801677
10.846070,-0.803355
10.851992,-0.805033
10.857914,-0.806710
10.863835,-0.808388
10.869757,-0.810066
10.875679,-0.811744
10.881601,-0.813422
10.887523,-0.815100
10.893444,-0.816778
10.899366,-0.818456
10.905288,-0.820135
10.911210,-0.821813
10.917131,-0.823491
10.923053,-0.825170
10.928975,-0.826848
10.934897,-0.828527
10.940818,-0.830206
10.946740,-0.831885
10.952662,-0.833563
10.958584,-0.835242
10.964506,-0.836921
10.970427,-0.838601
10.976349,-0.840280
10.982271,-0.841959
10.988193,-0.843638
10.994114,-0.845318
11.000036,-0.846997
11.005958,-0.848677
11.011880,-0.850356
11.017802,-0.852036
11.023723,-0.853716
11.029645,-0.855396
11.035567,-0.857076
11.041489,-0.858756
11.047410,-0.860436
11.053332,-0.862116
11.059254,-0.863796
11.065176,-0.865476
11.071097,-0.867157
11.077019,-0.868837
11.082941,-0.870518
11.088863,-0.872198
11.094785,-0.873879
11.100706,-0.875560
11.106628,-0.877241
11.112550,-0.878921
11.118472,-0.880602
11.124393,-0.882283
11.130315,-0.883964
11.136237,-0.885646
11.142159,-0.887327
11.148081,-0.889008
11.154002,-0.890690
11.159924,-0.892371
11.165846,-0.894053
11.171768,-0.895734
11.177689,-0.897416
11.183611,-0.899098
11.189533,-0.900779
11.195455,-0.902461
11.201377,-0.904143
11.207298,-0.905825
11.213220,-0.907507
11.219142,-0.909190
11.225064,-0.910872
11.230985,-0.912554
11.236907,-0.914237
11.242829,-0.915919
11.248751,-0.917602
11.254672,-0.919284
11.260594,-0.920967
11.266516,-0.922650
11.272438,-0.924332
11.278360,-0.926015
11.284281,-0.927698
11.290203,-0.929381
11.296125,-0.931064
11.302047,-0.932748
11.307968,-0.934431
11.313890,-0.936114
11.319812,-0.937798
11.325734,-0.939481
11.331656,-0.941165
11.337577,-0.942848
11.343499,-0.944532
11.349421,-0.946216
11.355343,-0.947900
11.361264,-0.949583
11.367186,-0.951267
11.373108,-0.952951
11.379030,-0.954636
11.384951,-0.956320
11.390873,-0.958004
11.396795,-0.959688
11.402717,-0.961373
11.408639,-0.963057
11.414560,-0.964742
11.420482,-0.966426
11.426404,-0.968111
11.432326,-0.969796
11.438247,-0.971480
11.444169,-0.973165
11.450091,-0.974850
11.456013,-0.976535
11.461935,-0.978220
11.467856,-0.979906
11.473778,-0.981591
11.479700,-0.983276
11.485622,-0.984961
11.491543,-0.986647
11.497465,-0.988332
11.503387,-0.990018
11.509309,-0.991704
11.515230,-0.993389
11.521152,-0.995075
11.527074,-0.996761
11.532996,-0.998447
11.538918,-1.000133
11.544839,-1.001819
11.550761,-1.003505
11.556683,-1.005191
11.562605,-1.006877
11.568526,-1.008564
11.574448,-1.010250
11.580370,-1.011937
11.586292,-1.013623
11.592214,-1.015310
11.598135,-1.016996
11.604057,-1.018683
11.609979,-1.020370
11.615901,-1.022057
11.621822,-1.023744
11.627744,-1.025431
11.633666,-1.027118
11.639588,-1.028805
11.645509,-1.030492
11.651431,-1.032179
11.657353,-1.033867
11.663275,-1.035554
11.669197,-1.037242
11.675118,-1.038929
11.681040,-1.040617
11.686962,-1.042305
11.692884,-1.043992
11.698805,-1.045680
11.704727,-1.047368
11.710649,-1.049056
11.716571,-1.050744
11.722493,-1.052432
11.728414,-1.054120
11.734336,-1.055808
11.740258,-1.057497
11.746180,-1.059185
11.752101,-1.060874
11.758023,-1.062562
11.763945,-1.064251
11.769867,-1.065939
11.775788,-1.067628
11.781710,-1.069317
11.787632,-1.071005
11.793554,-1.072694
11.799476,-1.074383
11.805397,-1.076072
11.811319,-1.077761
11.817241,-1.079451
11.823163,-1.081140
11.829084,-1.082829
11.835006,-1.084518
11.840928,-1.086208
11.846850,-1.087897
11.852772,-1.089587
11.858693,-1.091276
11.864615,-1.092966
11.870537,-1.094656
11.876459,-1.096346
11.882380,-1.098036
11.888302,-1.099725
11.894224,-1.101415
11.900146,-1.103106
11.906068,-1.104796
11.911989,-1.106486
11.917911,-1.108176
11.923833,-1.109866
11.929755,-1.111557
11.935676,-1.113247
11.941598,-1.114938
11.947520,-1.116628
11.953442,-1.118319
11.959363,-1.120010
11.965285,-1.121700
11.971207,-1.123391
11.977129,-1.125082
11.983051,-1.126773
11.988972,-1.128464
11.994894,-1.130155
12.000816,-1.131846
12.006738,-1.133538
12.012659,-1.135229
12.018581,-1.136920
12.024503,-1.138612
12.030425,-1.140303
12.036347,-1.141995
12.042268,-1.143686
12.048190,-1.145378
12.054112,-1.147070
12.060034,-1.148762
12.065955,-1.150453
12.071877,-1.152145
12.077799,-1.153837
12.083721,-1.155529
12.089642,-1.157221
12.095564,-1.158914
12.101486,-1.160606
12.107408,-1.162298
12.113330,-1.163991
12.119251,-1.165683
12.125173,-1.167375
12.131095,-1.169068
12.137017,-1.170761
12.142938,-1.172453
12.148860,-1.174146
12.154782,-1.175839
12.160704,-1.177532
12.166626,-1.179225
12.172547,-1.180918
12.178469,-1.182611
12.184391,-1.184304
12.190313,-1.185997
12.196234,-1.187690
12.202156,-1.189383
12.208078,-1.191077
12.214000,-1.192770
12.219921,-1.194464
12.225843,-1.196157
12.231765,-1.197851
12.237687,-1.199544
12.243609,-1.201238
12.249530,-1.202932
12.255452,-1.204626
12.261374,-1.206320
12.267296,-1.208014
12.273217,-1.209708
12.279139,-1.211402
12.285061,-1.213096
12.290983,-1.214790
12.296905,-1.216484
12.302826,-1.218179
12.308748,-1.219873
12.314670,-1.221567
12.320592,-1.223262
12.326513,-1.224956
12.332435,-1.226651
12.338357,-1.228346
12.344279,-1.230040
12.350200,-1.231735
12.356122,-1.233430
12.362044,-1.235125
12.367966,-1.236820
12.373888,-1.238515
12.379809,-1.240210
12.385731,-1.241905
12.391653,-1.243601
12.397575,-1.245296
12.403496,-1.246991
12.409418,-1.248687
12.415340,-1.250382
12.421262,-1.252078
12.427184,-1.253773
12.433105,-1.255469
12.439027,-1.257164
12.444949,-1.258860
12.450871,-1.260556
12.456792,-1.262252
12.462714,-1.263948
12.468636,-1.265644
12.474558,-1.267340
12.480479,-1.269036
12.486401,-1.270732
12.492323,-1.272428
12.498245,-1.274124
12.504167,-1.275821
12.510088,-1.277517
12.516010,-1.279214
12.521932,-1.280910
12.527854,-1.282607
12.533775,-1.284303
12.539697,-1.286000
12.545619,-1.287697
12.551541,-1.289394
12.557463,-1.291090
12.563384,-1.292787
12.569306,-1.294484
12.575228,-1.296181
12.581150,-1.297878
12.587071,-1.299575
12.592993,-1.301273
12.598915,-1.302970
12.604837,-1.304667
12.610759,-1.306364
12.616680,-1.308062
12.622602,-1.309759
12.628524,-1.311457
12.634446,-1.313154
12.640367,-1.314852
12.646289,-1.316550
12.652211,-1.318248
12.658133,-1.319945
12.664054,-1.321643
12.669976,-1.323341
12.675898,-1.325039
12.681820,-1.326737
12.687742,-1.328435
12.693663,-1.330133
12.699585,-1.331832
12.705507,-1.333530
12.711429,-1.335228
12.717350,-1.336926
12.723272,-1.338625
12.729194,-1.340323
12.735116,-1.342022
12.741038,-1.343720
12.746959,-1.345419
12.752881,-1.347118
12.758803,-1.348816
12.764725,-1.350515
12.770646,-1.352214
12.776568,-1.353913
12.782490,-1.355612
12.788412,-1.357311
12.794333,-1.359010
12.800255,-1.360709
12.806177,-1.362408
12.812099,-1.364108
12.818021,-1.365807
12.823942,-1.367506
12.829864,-1.369206
12.835786,-1.370905
12.841708,-1.372604
12.847629,-1.374304
12.853551,-1.376004
12.859473,-1.377703
12.865395,-1.379403
12.871317,-1.381103
12.877238,-1.382803
12.883160,-1.384502
12.889082,-1.386202
12.895004,-1.387902
12.900925,-1.389602
12.906847,-1.391302
12.912769,-1.393003
12.918691,-1.394703
12.924612,-1.396403
12.930534,-1.398103
12.936456,-1.399804
12.942378,-1.401504
12.948300,-1.403204
12.954221,-1.404905
12.960143,-1.406605
12.966065,-1.408306
12.971987,-1.410007
12.977908,-1.411707
12.983830,-1.413408
12.989752,-1.415109
12.995674,-1.416810
13.001596,-1.418511
13.007517,-1.420212
13.013439,-1.421913
13.019361,-1.423614
13.025283,-1.425315
13.031204,-1.427016
13.037126,-1.428717
13.043048,-1.430418
13.048970,-1.432120
13.054891,-1.433821
13.060813,-1.435523
13.066735,-1.437224
13.072657,-1.438926
13.078579,-1.440627
13.084500,-1.442329
13.090422,-1.444030
13.096344,-1.445732
13.102266,-1.447434
13.108187,-1.449136
13.114109,-1.450838
13.120031,-1.452539
13.125953,-1.454241
13.131875,-1.455943
13.137796,-1.457645
13.143718,-1.459348
13.149640,-1.461050
13.155562,-1.462752
13.161483,-1.464454
13.167405,-1.466157
13.173327,-1.467859
13.179249,-1.469561
13.185170,-1.471264
13.191092,-1.472966
13.197014,-1.474669
13.202936,-1.476371
13.208858,-1.478074
13.214779,-1.479777
13.220701,-1.481479
13.226623,-1.483182
13.232545,-1.484885
13.238466,-1.486588
13.244388,-1.488291
13.250310,-1.489994
13.256232,-1.491697
13.262154,-1.493400
13.268075,-1.495103
13.273997,-1.496806
13.279919,-1.498510
13.285841,-1.500213
13.291762,-1.501916
13.297684,-1.503619
13.303606,-1.505323
13.309528,-1.507026
13.315450,-1.508730
13.321371,-1.510433
13.327293,-1.512137
13.333215,-1.513841
13.339137,-1.515544
13.345058,-1.517248
13.350980,-1.518952
13.356902,-1.520656
13.362824,-1.522360
13.368745,-1.524063
13.374667,-1.525767
13.380589,-1.527471
13.386511,-1.529176
13.392433,-1.530880
13.398354,-1.532584
13.404276,-1.534288
13.410198,-1.535992
13.416120,-1.537696
13.422041,-1.539401
13.427963,-1.541105
13.433885,-1.542810
13.439807,-1.544514
13.445729,-1.546219
13.451650,-1.547923
13.457572,-1.549628
13.463494,-1.551332
13.469416,-1.553037
13.475337,-1.554742
13.481259,-1.556447
13.487181,-1.558151
13.493103,-1.559856
13.499024,-1.561561
13.504946,-1.563266
13.510868,-1.564971
13.516790,-1.566676
13.522712,-1.568381
13.528633,-1.570086
13.534555,-1.571792
13.540477,-1.573497
13.546399,-1.575202
13.552320,-1.576907
13.558242,-1.578613
13.564164,-1.580318
13.570086,-1.582023
13.576008,-1.583729
13.581929,-1.585434
13.587851,-1.587140
13.593773,-1.588846
13.599695,-1.590551
13.605616,-1.592257
13.611538,-1.593963
13.617460,-1.595668
13.623382,-1.597374
13.629303,-1.599080
13.635225,-1.600786
13.641147,-1.602492
13.647069,-1.604198
13.652991,-1.605904
13.658912,-1.607610
13.664834,-1.609316
13.670756,-1.611022
13.676678,-1.612729
13.682599,-1.614435
13.688521,-1.616141
13.694443,-1.617847
13.700365,-1.619554
13.706287,-1.621260
13.712208,-1.622967
13.718130,-1.624673
13.724052,-1.626380
13.729974,-1.628086
13.735895,-1.629793
13.741817,-1.631499
13.747739,-1.633206
13.753661,-1.634913
13.759582,-1.636620
13.765504,-1.638326
13.771426,-1.640033
13.777348,-1.641740
13.783270,-1.643447
13.789191,-1.645154


==> img/data/v_f.csv <==
t_f, v_f
0, 100
13.8, 100

==> img/data/v_q1_t_dm.csv <==
t,v
0.000000,150.000000
0.100000,149.744230
0.200000,149.488731
0.300000,149.233502
0.400000,148.978543
0.500000,148.723853
0.600000,148.469432
0.700000,148.215277
0.800000,147.961390
0.900000,147.707769
1.000000,147.454413
1.100000,147.201321
1.200000,146.948494
1.300000,146.695929
1.400000,146.443627
1.500000,146.191587
1.600000,145.939807
1.700000,145.688288
1.800000,145.437028
1.900000,145.186027
2.000000,144.935284
2.100000,144.684799
2.200000,144.434570
2.300000,144.184597
2.400000,143.934880
2.500000,143.685416
2.600000,143.436207
2.700000,143.187251
2.800000,142.938548
2.900000,142.690096
3.000000,142.441895
3.100000,142.193944
3.200000,141.946244
3.300000,141.698792
3.400000,141.451589
3.500000,141.204633
3.600000,140.957924
3.700000,140.711462
3.800000,140.465245
3.900000,140.219273
4.000000,139.973545
4.100000,139.728061
4.200000,139.482820
4.300000,139.237821
4.400000,138.993063
4.500000,138.748547
4.600000,138.504271
4.700000,138.260234
4.800000,138.016437
4.900000,137.772878
5.000000,137.529556
5.100000,137.286471
5.200000,137.043623
5.300000,136.801011
5.400000,136.558633
5.500000,136.316490
5.600000,136.074581
5.700000,135.832904
5.800000,135.591461
5.900000,135.350249
6.000000,135.109268
6.100000,134.868518
6.200000,134.627998
6.300000,134.387707
6.400000,134.147645
6.500000,133.907811
6.600000,133.668205
6.700000,133.428825
6.800000,133.189672
6.900000,132.950744
7.000000,132.712041
7.100000,132.473562
7.200000,132.235308
7.300000,131.997276
7.400000,131.759467
7.500000,131.521880
7.600000,131.284514
7.700000,131.047368
7.800000,130.810443
7.900000,130.573738
7.929681,130.503522


==> img/data/v_q1_t_im.csv <==
t,v
0.000000,150.000000
0.015984,149.958816
0.031968,149.917638
0.047952,149.876468
0.063936,149.835306
0.079920,149.794150
0.095904,149.753001
0.111888,149.711860
0.127871,149.670725
0.143855,149.629598
0.159839,149.588478
0.175823,149.547365
0.191807,149.506259
0.207791,149.465160
0.223775,149.424069
0.239759,149.382984
0.255743,149.341907
0.271727,149.300836
0.287711,149.259773
0.303695,149.218717
0.319679,149.177668
0.335663,149.136626
0.351647,149.095591
0.367631,149.054563
0.383614,149.013543
0.399598,148.972529
0.415582,148.931523
0.431566,148.890523
0.447550,148.849531
0.463534,148.808545
0.479518,148.767567
0.495502,148.726596
0.511486,148.685632
0.527470,148.644675
0.543454,148.603724
0.559438,148.562781
0.575422,148.521845
0.591406,148.480916
0.607390,148.439995
0.623374,148.399080
0.639357,148.358172
0.655341,148.317271
0.671325,148.276377
0.687309,148.235490
0.703293,148.194611
0.719277,148.153738
0.735261,148.112872
0.751245,148.072013
0.767229,148.031162
0.783213,147.990317
0.799197,147.949479
0.815181,147.908649
0.831165,147.867825
0.847149,147.827008
0.863133,147.786198
0.879117,147.745395
0.895100,147.704600
0.911084,147.663811
0.927068,147.623029
0.943052,147.582254
0.959036,147.541486
0.975020,147.500725
0.991004,147.459971
1.006988,147.419224
1.022972,147.378484
1.038956,147.337751
1.054940,147.297025
1.070924,147.256305
1.086908,147.215593
1.102892,147.174888
1.118876,147.134189
1.134860,147.093498
1.150843,147.052813
1.166827,147.012136
1.182811,146.971465
1.198795,146.930801
1.214779,146.890144
1.230763,146.849494
1.246747,146.808851
1.262731,146.768215
1.278715,146.727586
1.294699,146.686964
1.310683,146.646348
1.326667,146.605740
1.342651,146.565138
1.358635,146.524543
1.374619,146.483955
1.390603,146.443374
1.406586,146.402800
1.422570,146.362233
1.438554,146.321673
1.454538,146.281119
1.470522,146.240572
1.486506,146.200033
1.502490,146.159500
1.518474,146.118974
1.534458,146.078455
1.550442,146.037942
1.566426,145.997437
1.582410,145.956938
1.598394,145.916446
1.614378,145.875961
1.630362,145.835483
1.646346,145.795012
1.662329,145.754547
1.678313,145.714090
1.694297,145.673639
1.710281,145.633195
1.726265,145.592758
1.742249,145.552328
1.758233,145.511904
1.774217,145.471487
1.790201,145.431077
1.806185,145.390674
1.822169,145.350278
1.838153,145.309889
1.854137,145.269506
1.870121,145.229130
1.886105,145.188761
1.902088,145.148398
1.918072,145.108043
1.934056,145.067694
1.950040,145.027352
1.966024,144.987017
1.982008,144.946688
1.997992,144.906367
2.013976,144.866052
2.029960,144.825744
2.045944,144.785442
2.061928,144.745147
2.077912,144.704860
2.093896,144.664578
2.109880,144.624304
2.125864,144.584036
2.141848,144.543775
2.157831,144.503521
2.173815,144.463274
2.189799,144.423033
2.205783,144.382799
2.221767,144.342572
2.237751,144.302351
2.253735,144.262137
2.269719,144.221930
2.285703,144.181730
2.301687,144.141536
2.317671,144.101349
2.333655,144.061169
2.349639,144.020995
2.365623,143.980828
2.381607,143.940668
2.397591,143.900515
2.413574,143.860368
2.429558,143.820228
2.445542,143.780094
2.461526,143.739968
2.477510,143.699848
2.493494,143.659734
2.509478,143.619627
2.525462,143.579527
2.541446,143.539434
2.557430,143.499347
2.573414,143.459267
2.589398,143.419194
2.605382,143.379127
2.621366,143.339067
2.637350,143.299013
2.653334,143.258967
2.669317,143.218926
2.685301,143.178893
2.701285,143.138866
2.717269,143.098846
2.733253,143.058832
2.749237,143.018825
2.765221,142.978825
2.781205,142.938831
2.797189,142.898844
2.813173,142.858863
2.829157,142.818889
2.845141,142.778922
2.861125,142.738961
2.877109,142.699007
2.893093,142.659060
2.909077,142.619119
2.925060,142.579185
2.941044,142.539257
2.957028,142.499336
2.973012,142.459421
2.988996,142.419513
3.004980,142.379612
3.020964,142.339717
3.036948,142.299829
3.052932,142.259947
3.068916,142.220072
3.084900,142.180203
3.100884,142.140342
3.116868,142.100486
3.132852,142.060637
3.148836,142.020795
3.164820,141.980959
3.180803,141.941130
3.196787,141.901307
3.212771,141.861491
3.228755,141.821682
3.244739,141.781879
3.260723,141.742082
3.276707,141.702292
3.292691,141.662509
3.308675,141.622732
3.324659,141.582962
3.340643,141.543198
3.356627,141.503440
3.372611,141.463689
3.388595,141.423945
3.404579,141.384207
3.420563,141.344476
3.436546,141.304751
3.452530,141.265033
3.468514,141.225321
3.484498,141.185616
3.500482,141.145917
3.516466,141.106225
3.532450,141.066539
3.548434,141.026859
3.564418,140.987186
3.580402,140.947520
3.596386,140.907860
3.612370,140.868206
3.628354,140.828559
3.644338,140.788919
3.660322,140.749285
3.676305,140.709657
3.692289,140.670036
3.708273,140.630421
3.724257,140.590813
3.740241,140.551211
3.756225,140.511616
3.772209,140.472027
3.788193,140.432444
3.804177,140.392868
3.820161,140.353299
3.836145,140.313735
3.852129,140.274179
3.868113,140.234628
3.884097,140.195084
3.900081,140.155547
3.916065,140.116016
3.932048,140.076491
3.948032,140.036973
3.964016,139.997461
3.980000,139.957955
3.995984,139.918456
4.011968,139.878963
4.027952,139.839477
4.043936,139.799997
4.059920,139.760524
4.075904,139.721057
4.091888,139.681596
4.107872,139.642142
4.123856,139.602694
4.139840,139.563252
4.155824,139.523817
4.171808,139.484388
4.187791,139.444965
4.203775,139.405549
4.219759,139.366140
4.235743,139.326736
4.251727,139.287339
4.267711,139.247948
4.283695,139.208564
4.299679,139.169186
4.315663,139.129814
4.331647,139.090449
4.347631,139.051090
4.363615,139.011738
4.379599,138.972391
4.395583,138.933051
4.411567,138.893718
4.427551,138.854390
4.443534,138.815069
4.459518,138.775755
4.475502,138.736446
4.491486,138.697144
4.507470,138.657849
4.523454,138.618559
4.539438,138.579276
4.555422,138.539999
4.571406,138.500729
4.587390,138.461464
4.603374,138.422207
4.619358,138.382955
4.635342,138.343710
4.651326,138.304470
4.667310,138.265238
4.683294,138.226011
4.699277,138.186791
4.715261,138.147577
4.731245,138.108369
4.747229,138.069168
4.763213,138.029973
4.779197,137.990784
4.795181,137.951601
4.811165,137.912425
4.827149,137.873255
4.843133,137.834091
4.859117,137.794933
4.875101,137.755782
4.891085,137.716637
4.907069,137.677498
4.923053,137.638365
4.939037,137.599239
4.955020,137.560119
4.971004,137.521005
4.986988,137.481897
5.002972,137.442796
5.018956,137.403700
5.034940,137.364611
5.050924,137.325529
5.066908,137.286452
5.082892,137.247382
5.098876,137.208317
5.114860,137.169259
5.130844,137.130208
5.146828,137.091162
5.162812,137.052123
5.178796,137.013089
5.194780,136.974062
5.210763,136.935042
5.226747,136.896027
5.242731,136.857019
5.258715,136.818016
5.274699,136.779020
5.290683,136.740030
5.306667,136.701047
5.322651,136.662069
5.338635,136.623098
5.354619,136.584132
5.370603,136.545173
5.386587,136.506220
5.402571,136.467274
5.418555,136.428333
5.434539,136.389399
5.450523,136.350470
5.466506,136.311548
5.482490,136.272632
5.498474,136.233722
5.514458,136.194818
5.530442,136.155921
5.546426,136.117029
5.562410,136.078144
5.578394,136.039265
5.594378,136.000392
5.610362,135.961525
5.626346,135.922664
5.642330,135.883809
5.658314,135.844960
5.674298,135.806118
5.690282,135.767281
5.706265,135.728451
5.722249,135.689627
5.738233,135.650809
5.754217,135.611997
5.770201,135.573191
5.786185,135.534391
5.802169,135.495597
5.818153,135.456810
5.834137,135.418028
5.850121,135.379253
5.866105,135.340483
5.882089,135.301720
5.898073,135.262963
5.914057,135.224211
5.930041,135.185466
5.946025,135.146727
5.962008,135.107994
5.977992,135.069267
5.993976,135.030546
6.009960,134.991831
6.025944,134.953123
6.041928,134.914420
6.057912,134.875723
6.073896,134.837033
6.089880,134.798348
6.105864,134.759669
6.121848,134.720997
6.137832,134.682330
6.153816,134.643670
6.169800,134.605015
6.185784,134.566367
6.201768,134.527724
6.217751,134.489088
6.233735,134.450458
6.249719,134.411833
6.265703,134.373215
6.281687,134.334603
6.297671,134.295996
6.313655,134.257396
6.329639,134.218802
6.345623,134.180213
6.361607,134.141631
6.377591,134.103055
6.393575,134.064484
6.409559,134.025920
6.425543,133.987361
6.441527,133.948809
6.457511,133.910263
6.473494,133.871722
6.489478,133.833188
6.505462,133.794659
6.521446,133.756136
6.537430,133.717620
6.553414,133.679109
6.569398,133.640605
6.585382,133.602106
6.601366,133.563613
6.617350,133.525126
6.633334,133.486645
6.649318,133.448171
6.665302,133.409702
6.681286,133.371239
6.697270,133.332782
6.713254,133.294330
6.729237,133.255885
6.745221,133.217446
6.761205,133.179013
6.777189,133.140585
6.793173,133.102164
6.809157,133.063748
6.825141,133.025338
6.841125,132.986935
6.857109,132.948537
6.873093,132.910145
6.889077,132.871759
6.905061,132.833379
6.921045,132.795005
6.937029,132.756636
6.953013,132.718274
6.968997,132.679917
6.984980,132.641567
7.000964,132.603222
7.016948,132.564883
7.032932,132.526550
7.048916,132.488223
7.064900,132.449902
7.080884,132.411586
7.096868,132.373277
7.112852,132.334973
7.128836,132.296676
7.144820,132.258384
7.160804,132.220098
7.176788,132.181818
7.192772,132.143543
7.208756,132.105275
7.224740,132.067012
7.240723,132.028756
7.256707,131.990505
7.272691,131.952260
7.288675,131.914021
7.304659,131.875787
7.320643,131.837560
7.336627,131.799338
7.352611,131.761122
7.368595,131.722912
7.384579,131.684708
7.400563,131.646510
7.416547,131.608317
7.432531,131.570131
7.448515,131.531950
7.464499,131.493775
7.480482,131.455605
7.496466,131.417442
7.512450,131.379284
7.528434,131.341132
7.544418,131.302986
7.560402,131.264846
7.576386,131.226712
7.592370,131.188583
7.608354,131.150460
7.624338,131.112343
7.640322,131.074232
7.656306,131.036126
7.672290,130.998027
7.688274,130.959933
7.704258,130.921844
7.720242,130.883762
7.736225,130.845685
7.752209,130.807614
7.768193,130.769549
7.784177,130.731490
7.800161,130.693436
7.816145,130.655389
7.832129,130.617347
7.848113,130.579310
7.864097,130.541280
7.880081,130.503255
7.896065,130.465236
7.912049,130.427222
7.928033,130.389215
7.944017,130.351213
7.960001,130.313217
7.975985,130.275227


==> img/data/v_q2_t_dm.csv <==
t,v
7.929681,130.503522
8.029681,130.123167
8.129681,129.743162
8.229681,129.363506
8.329681,128.984199
8.429681,128.605237
8.529681,128.226621
8.629681,127.848349
8.729681,127.470419
8.829681,127.092830
8.929681,126.715581
9.029681,126.338671
9.129681,125.962098
9.229681,125.585861
9.329681,125.209959
9.429681,124.834390
9.529681,124.459153
9.629681,124.084247
9.729681,123.709670
9.829681,123.335422
9.929681,122.961500
10.029681,122.587904
10.129681,122.214633
10.229681,121.841684
10.329681,121.469058
10.429681,121.096751
10.529681,120.724765
10.629681,120.353096
10.729681,119.981744
10.797892,119.728625


==> img/data/v_q2_t_im.csv <==
t,v
7.975985,130.275227
7.981712,130.253366
7.987440,130.231506
7.993168,130.209648
7.998896,130.187791
8.004624,130.165935
8.010352,130.144080
8.016080,130.122226
8.021808,130.100374
8.027536,130.078523
8.033264,130.056673
8.038992,130.034824
8.044720,130.012976
8.050448,129.991130
8.056176,129.969284
8.061904,129.947440
8.067632,129.925597
8.073360,129.903755
8.079087,129.881915
8.084815,129.860075
8.090543,129.838237
8.096271,129.816400
8.101999,129.794564
8.107727,129.772729
8.113455,129.750895
8.119183,129.729063
8.124911,129.707232
8.130639,129.685402
8.136367,129.663573
8.142095,129.641745
8.147823,129.619918
8.153551,129.598093
8.159279,129.576269
8.165007,129.554446
8.170734,129.532624
8.176462,129.510803
8.182190,129.488984
8.187918,129.467166
8.193646,129.445348
8.199374,129.423532
8.205102,129.401718
8.210830,129.379904
8.216558,129.358091
8.222286,129.336280
8.228014,129.314470
8.233742,129.292661
8.239470,129.270853
8.245198,129.249047
8.250926,129.227241
8.256654,129.205437
8.262382,129.183634
8.268109,129.161832
8.273837,129.140031
8.279565,129.118231
8.285293,129.096433
8.291021,129.074636
8.296749,129.052840
8.302477,129.031045
8.308205,129.009251
8.313933,128.987458
8.319661,128.965667
8.325389,128.943877
8.331117,128.922087
8.336845,128.900299
8.342573,128.878513
8.348301,128.856727
8.354029,128.834943
8.359757,128.813159
8.365484,128.791377
8.371212,128.769596
8.376940,128.747816
8.382668,128.726038
8.388396,128.704260
8.394124,128.682484
8.399852,128.660709
8.405580,128.638935
8.411308,128.617162
8.417036,128.595390
8.422764,128.573620
8.428492,128.551851
8.434220,128.530082
8.439948,128.508315
8.445676,128.486550
8.451404,128.464785
8.457131,128.443021
8.462859,128.421259
8.468587,128.399498
8.474315,128.377738
8.480043,128.355979
8.485771,128.334221
8.491499,128.312465
8.497227,128.290709
8.502955,128.268955
8.508683,128.247202
8.514411,128.225450
8.520139,128.203699
8.525867,128.181949
8.531595,128.160201
8.537323,128.138454
8.543051,128.116707
8.548779,128.094962
8.554506,128.073219
8.560234,128.051476
8.565962,128.029734
8.571690,128.007994
8.577418,127.986255
8.583146,127.964517
8.588874,127.942780
8.594602,127.921044
8.600330,127.899309
8.606058,127.877576
8.611786,127.855844
8.617514,127.834113
8.623242,127.812383
8.628970,127.790654
8.634698,127.768926
8.640426,127.747199
8.646154,127.725474
8.651881,127.703750
8.657609,127.682027
8.663337,127.660305
8.669065,127.638584
8.674793,127.616864
8.680521,127.595146
8.686249,127.573429
8.691977,127.551712
8.697705,127.529997
8.703433,127.508283
8.709161,127.486571
8.714889,127.464859
8.720617,127.443149
8.726345,127.421439
8.732073,127.399731
8.737801,127.378024
8.743528,127.356318
8.749256,127.334614
8.754984,127.312910
8.760712,127.291208
8.766440,127.269506
8.772168,127.247806
8.777896,127.226107
8.783624,127.204409
8.789352,127.182713
8.795080,127.161017
8.800808,127.139323
8.806536,127.117630
8.812264,127.095937
8.817992,127.074246
8.823720,127.052557
8.829448,127.030868
8.835176,127.009180
8.840903,126.987494
8.846631,126.965809
8.852359,126.944125
8.858087,126.922442
8.863815,126.900760
8.869543,126.879079
8.875271,126.857400
8.880999,126.835721
8.886727,126.814044
8.892455,126.792368
8.898183,126.770693
8.903911,126.749019
8.909639,126.727346
8.915367,126.705675
8.921095,126.684004
8.926823,126.662335
8.932551,126.640667
8.938278,126.619000
8.944006,126.597334
8.949734,126.575669
8.955462,126.554006
8.961190,126.532343
8.966918,126.510682
8.972646,126.489022
8.978374,126.467363
8.984102,126.445705
8.989830,126.424048
8.995558,126.402392
9.001286,126.380738
9.007014,126.359085
9.012742,126.337432
9.018470,126.315781
9.024198,126.294131
9.029925,126.272483
9.035653,126.250835
9.041381,126.229188
9.047109,126.207543
9.052837,126.185899
9.058565,126.164255
9.064293,126.142613
9.070021,126.120973
9.075749,126.099333
9.081477,126.077694
9.087205,126.056057
9.092933,126.034420
9.098661,126.012785
9.104389,125.991151
9.110117,125.969518
9.115845,125.947886
9.121573,125.926255
9.127300,125.904626
9.133028,125.882997
9.138756,125.861370
9.144484,125.839744
9.150212,125.818119
9.155940,125.796495
9.161668,125.774872
9.167396,125.753250
9.173124,125.731630
9.178852,125.710011
9.184580,125.688392
9.190308,125.666775
9.196036,125.645159
9.201764,125.623544
9.207492,125.601930
9.213220,125.580318
9.218948,125.558706
9.224675,125.537096
9.230403,125.515486
9.236131,125.493878
9.241859,125.472271
9.247587,125.450665
9.253315,125.429061
9.259043,125.407457
9.264771,125.385854
9.270499,125.364253
9.276227,125.342653
9.281955,125.321054
9.287683,125.299456
9.293411,125.277859
9.299139,125.256263
9.304867,125.234668
9.310595,125.213075
9.316322,125.191482
9.322050,125.169891
9.327778,125.148301
9.333506,125.126712
9.339234,125.105124
9.344962,125.083537
9.350690,125.061951
9.356418,125.040367
9.362146,125.018783
9.367874,124.997201
9.373602,124.975620
9.379330,124.954040
9.385058,124.932461
9.390786,124.910883
9.396514,124.889306
9.402242,124.867730
9.407970,124.846156
9.413697,124.824582
9.419425,124.803010
9.425153,124.781439
9.430881,124.759869
9.436609,124.738300
9.442337,124.716732
9.448065,124.695166
9.453793,124.673600
9.459521,124.652036
9.465249,124.630472
9.470977,124.608910
9.476705,124.587349
9.482433,124.565789
9.488161,124.544230
9.493889,124.522672
9.499617,124.501116
9.505345,124.479560
9.511072,124.458006
9.516800,124.436452
9.522528,124.414900
9.528256,124.393349
9.533984,124.371799
9.539712,124.350250
9.545440,124.328702
9.551168,124.307156
9.556896,124.285610
9.562624,124.264066
9.568352,124.242522
9.574080,124.220980
9.579808,124.199439
9.585536,124.177899
9.591264,124.156360
9.596992,124.134823
9.602719,124.113286
9.608447,124.091750
9.614175,124.070216
9.619903,124.048683
9.625631,124.027150
9.631359,124.005619
9.637087,123.984089
9.642815,123.962560
9.648543,123.941033
9.654271,123.919506
9.659999,123.897980
9.665727,123.876456
9.671455,123.854932
9.677183,123.833410
9.682911,123.811889
9.688639,123.790369
9.694367,123.768850
9.700094,123.747332
9.705822,123.725816
9.711550,123.704300
9.717278,123.682785
9.723006,123.661272
9.728734,123.639760
9.734462,123.618248
9.740190,123.596738
9.745918,123.575229
9.751646,123.553721
9.757374,123.532215
9.763102,123.510709
9.768830,123.489204
9.774558,123.467701
9.780286,123.446198
9.786014,123.424697
9.791741,123.403197
9.797469,123.381698
9.803197,123.360200
9.808925,123.338703
9.814653,123.317207
9.820381,123.295713
9.826109,123.274219
9.831837,123.252726
9.837565,123.231235
9.843293,123.209745
9.849021,123.188256
9.854749,123.166768
9.860477,123.145281
9.866205,123.123795
9.871933,123.102310
9.877661,123.080826
9.883389,123.059344
9.889116,123.037862
9.894844,123.016382
9.900572,122.994902
9.906300,122.973424
9.912028,122.951947
9.917756,122.930471
9.923484,122.908996
9.929212,122.887522
9.934940,122.866049
9.940668,122.844578
9.946396,122.823107
9.952124,122.801638
9.957852,122.780169
9.963580,122.758702
9.969308,122.737236
9.975036,122.715771
9.980764,122.694307
9.986491,122.672844
9.992219,122.651382
9.997947,122.629921
10.003675,122.608462
10.009403,122.587003
10.015131,122.565546
10.020859,122.544090
10.026587,122.522634
10.032315,122.501180
10.038043,122.479727
10.043771,122.458275
10.049499,122.436824
10.055227,122.415374
10.060955,122.393926
10.066683,122.372478
10.072411,122.351031
10.078138,122.329586
10.083866,122.308142
10.089594,122.286698
10.095322,122.265256
10.101050,122.243815
10.106778,122.222375
10.112506,122.200936
10.118234,122.179498
10.123962,122.158062
10.129690,122.136626
10.135418,122.115191
10.141146,122.093758
10.146874,122.072325
10.152602,122.050894
10.158330,122.029464
10.164058,122.008035
10.169786,121.986607
10.175513,121.965180
10.181241,121.943754
10.186969,121.922329
10.192697,121.900905
10.198425,121.879483
10.204153,121.858061
10.209881,121.836641
10.215609,121.815221
10.221337,121.793803
10.227065,121.772386
10.232793,121.750970
10.238521,121.729554
10.244249,121.708140
10.249977,121.686728
10.255705,121.665316
10.261433,121.643905
10.267161,121.622495
10.272888,121.601087
10.278616,121.579679
10.284344,121.558273
10.290072,121.536867
10.295800,121.515463
10.301528,121.494060
10.307256,121.472658
10.312984,121.451257
10.318712,121.429857
10.324440,121.408458
10.330168,121.387060
10.335896,121.365664
10.341624,121.344268
10.347352,121.322873
10.353080,121.301480
10.358808,121.280088
10.364535,121.258696
10.370263,121.237306
10.375991,121.215917
10.381719,121.194529
10.387447,121.173142
10.393175,121.151756
10.398903,121.130371
10.404631,121.108987
10.410359,121.087604
10.416087,121.066223
10.421815,121.044842
10.427543,121.023463
10.433271,121.002084
10.438999,120.980707
10.444727,120.959330
10.450455,120.937955
10.456183,120.916581
10.461910,120.895208
10.467638,120.873836
10.473366,120.852465
10.479094,120.831095
10.484822,120.809727
10.490550,120.788359
10.496278,120.766992
10.502006,120.745627
10.507734,120.724262
10.513462,120.702899
10.519190,120.681536
10.524918,120.660175
10.530646,120.638815
10.536374,120.617456
10.542102,120.596098
10.547830,120.574741
10.553558,120.553385
10.559285,120.532030
10.565013,120.510676
10.570741,120.489323
10.576469,120.467972
10.582197,120.446621
10.587925,120.425271
10.593653,120.403923
10.599381,120.382576
10.605109,120.361229
10.610837,120.339884
10.616565,120.318540
10.622293,120.297197
10.628021,120.275855
10.633749,120.254514
10.639477,120.233174
10.645205,120.211835
10.650932,120.190497
10.656660,120.169160
10.662388,120.147824
10.668116,120.126490
10.673844,120.105156
10.679572,120.083824
10.685300,120.062492
10.691028,120.041162
10.696756,120.019833
10.702484,119.998504
10.708212,119.977177
10.713940,119.955851
10.719668,119.934526
10.725396,119.913202
10.731124,119.891879
10.736852,119.870557
10.742580,119.849236
10.748307,119.827917
10.754035,119.806598
10.759763,119.785280
10.765491,119.763964
10.771219,119.742648
10.776947,119.721334
10.782675,119.700020
10.788403,119.678708
10.794131,119.657397
10.799859,119.636086
10.805587,119.614777
10.811315,119.593469
10.817043,119.572162
10.822771,119.550856
10.828499,119.529551
10.834227,119.508247


==> img/data/v_q3_t_dm.csv <==
t,v
10.797892,119.728625
10.897892,119.198146
10.997892,118.659836
11.097892,118.113577
11.197892,117.559252
11.297892,116.996737
11.397892,116.425911
11.497892,115.846647
11.597892,115.258818
11.697892,114.662296
11.797892,114.056950
11.897892,113.442645
11.997892,112.819248
12.097892,112.186620
12.197892,111.544622
12.297892,110.893112
12.397892,110.231946
12.497892,109.560979
12.597892,108.880060
12.697892,108.189041
12.797892,107.487766
12.897892,106.776081
12.997892,106.053827
13.097892,105.320844
13.197892,104.576969
13.297892,103.822034
13.397892,103.055873
13.497892,102.278314
13.597892,101.489182
13.697892,100.688302
13.782669,100.000000


==> img/data/v_q3_t_im.csv <==
t,v
10.834227,119.508247
10.840148,119.477678
10.846070,119.447075
10.851992,119.416438
10.857914,119.385767
10.863835,119.355062
10.869757,119.324322
10.875679,119.293548
10.881601,119.262740
10.887523,119.231898
10.893444,119.201021
10.899366,119.170111
10.905288,119.139166
10.911210,119.108187
10.917131,119.077173
10.923053,119.046126
10.928975,119.015044
10.934897,118.983928
10.940818,118.952778
10.946740,118.921594
10.952662,118.890376
10.958584,118.859123
10.964506,118.827836
10.970427,118.796515
10.976349,118.765160
10.982271,118.733771
10.988193,118.702347
10.994114,118.670889
11.000036,118.639397
11.005958,118.607871
11.011880,118.576310
11.017802,118.544716
11.023723,118.513087
11.029645,118.481424
11.035567,118.449727
11.041489,118.417995
11.047410,118.386229
11.053332,118.354430
11.059254,118.322596
11.065176,118.290727
11.071097,118.258825
11.077019,118.226888
11.082941,118.194917
11.088863,118.162912
11.094785,118.130873
11.100706,118.098799
11.106628,118.066692
11.112550,118.034550
11.118472,118.002374
11.124393,117.970163
11.130315,117.937919
11.136237,117.905640
11.142159,117.873327
11.148081,117.840980
11.154002,117.808599
11.159924,117.776183
11.165846,117.743733
11.171768,117.711249
11.177689,117.678731
11.183611,117.646179
11.189533,117.613592
11.195455,117.580971
11.201377,117.548316
11.207298,117.515627
11.213220,117.482904
11.219142,117.450146
11.225064,117.417354
11.230985,117.384528
11.236907,117.351668
11.242829,117.318773
11.248751,117.285845
11.254672,117.252882
11.260594,117.219885
11.266516,117.186853
11.272438,117.153788
11.278360,117.120688
11.284281,117.087554
11.290203,117.054386
11.296125,117.021183
11.302047,116.987947
11.307968,116.954676
11.313890,116.921371
11.319812,116.888032
11.325734,116.854658
11.331656,116.821250
11.337577,116.787809
11.343499,116.754332
11.349421,116.720822
11.355343,116.687277
11.361264,116.653699
11.367186,116.620086
11.373108,116.586438
11.379030,116.552757
11.384951,116.519041
11.390873,116.485292
11.396795,116.451507
11.402717,116.417689
11.408639,116.383837
11.414560,116.349950
11.420482,116.316029
11.426404,116.282074
11.432326,116.248084
11.438247,116.214061
11.444169,116.180003
11.450091,116.145911
11.456013,116.111784
11.461935,116.077624
11.467856,116.043429
11.473778,116.009200
11.479700,115.974937
11.485622,115.940640
11.491543,115.906308
11.497465,115.871942
11.503387,115.837542
11.509309,115.803108
11.515230,115.768639
11.521152,115.734136
11.527074,115.699599
11.532996,115.665028
11.538918,115.630423
11.544839,115.595783
11.550761,115.561109
11.556683,115.526401
11.562605,115.491659
11.568526,115.456882
11.574448,115.422072
11.580370,115.387227
11.586292,115.352347
11.592214,115.317434
11.598135,115.282486
11.604057,115.247504
11.609979,115.212488
11.615901,115.177438
11.621822,115.142353
11.627744,115.107234
11.633666,115.072081
11.639588,115.036894
11.645509,115.001672
11.651431,114.966417
11.657353,114.931127
11.663275,114.895802
11.669197,114.860444
11.675118,114.825051
11.681040,114.789624
11.686962,114.754163
11.692884,114.718668
11.698805,114.683138
11.704727,114.647574
11.710649,114.611976
11.716571,114.576344
11.722493,114.540677
11.728414,114.504976
11.734336,114.469241
11.740258,114.433472
11.746180,114.397669
11.752101,114.361831
11.758023,114.325959
11.763945,114.290053
11.769867,114.254112
11.775788,114.218138
11.781710,114.182129
11.787632,114.146085
11.793554,114.110008
11.799476,114.073896
11.805397,114.037751
11.811319,114.001570
11.817241,113.965356
11.823163,113.929108
11.829084,113.892825
11.835006,113.856508
11.840928,113.820156
11.846850,113.783771
11.852772,113.747351
11.858693,113.710897
11.864615,113.674409
11.870537,113.637886
11.876459,113.601329
11.882380,113.564738
11.888302,113.528113
11.894224,113.491454
11.900146,113.454760
11.906068,113.418032
11.911989,113.381270
11.917911,113.344473
11.923833,113.307643
11.929755,113.270778
11.935676,113.233878
11.941598,113.196945
11.947520,113.159977
11.953442,113.122975
11.959363,113.085939
11.965285,113.048869
11.971207,113.011764
11.977129,112.974625
11.983051,112.937452
11.988972,112.900245
11.994894,112.863003
12.000816,112.825727
12.006738,112.788417
12.012659,112.751073
12.018581,112.713694
12.024503,112.676281
12.030425,112.638834
12.036347,112.601352
12.042268,112.563837
12.048190,112.526287
12.054112,112.488703
12.060034,112.451084
12.065955,112.413432
12.071877,112.375745
12.077799,112.338024
12.083721,112.300268
12.089642,112.262479
12.095564,112.224655
12.101486,112.186796
12.107408,112.148904
12.113330,112.110977
12.119251,112.073016
12.125173,112.035021
12.131095,111.996992
12.137017,111.958928
12.142938,111.920830
12.148860,111.882698
12.154782,111.844531
12.160704,111.806331
12.166626,111.768096
12.172547,111.729827
12.178469,111.691523
12.184391,111.653185
12.190313,111.614813
12.196234,111.576407
12.202156,111.537966
12.208078,111.499492
12.214000,111.460983
12.219921,111.422439
12.225843,111.383862
12.231765,111.345250
12.237687,111.306604
12.243609,111.267924
12.249530,111.229209
12.255452,111.190460
12.261374,111.151677
12.267296,111.112860
12.273217,111.074008
12.279139,111.035122
12.285061,110.996202
12.290983,110.957247
12.296905,110.918259
12.302826,110.879236
12.308748,110.840178
12.314670,110.801087
12.320592,110.761961
12.326513,110.722801
12.332435,110.683607
12.338357,110.644378
12.344279,110.605116
12.350200,110.565818
12.356122,110.526487
12.362044,110.487121
12.367966,110.447722
12.373888,110.408287
12.379809,110.368819
12.385731,110.329316
12.391653,110.289779
12.397575,110.250208
12.403496,110.210603
12.409418,110.170963
12.415340,110.131289
12.421262,110.091581
12.427184,110.051838
12.433105,110.012061
12.439027,109.972250
12.444949,109.932405
12.450871,109.892525
12.456792,109.852611
12.462714,109.812663
12.468636,109.772680
12.474558,109.732664
12.480479,109.692613
12.486401,109.652527
12.492323,109.612408
12.498245,109.572254
12.504167,109.532066
12.510088,109.491843
12.516010,109.451587
12.521932,109.411296
12.527854,109.370971
12.533775,109.330611
12.539697,109.290217
12.545619,109.249789
12.551541,109.209327
12.557463,109.168830
12.563384,109.128300
12.569306,109.087734
12.575228,109.047135
12.581150,109.006501
12.587071,108.965833
12.592993,108.925131
12.598915,108.884394
12.604837,108.843624
12.610759,108.802819
12.616680,108.761979
12.622602,108.721105
12.628524,108.680198
12.634446,108.639255
12.640367,108.598279
12.646289,108.557268
12.652211,108.516223
12.658133,108.475144
12.664054,108.434030
12.669976,108.392882
12.675898,108.351700
12.681820,108.310483
12.687742,108.269233
12.693663,108.227947
12.699585,108.186628
12.705507,108.145275
12.711429,108.103887
12.717350,108.062464
12.723272,108.021008
12.729194,107.979517
12.735116,107.937992
12.741038,107.896433
12.746959,107.854839
12.752881,107.813211
12.758803,107.771549
12.764725,107.729853
12.770646,107.688122
12.776568,107.646357
12.782490,107.604557
12.788412,107.562724
12.794333,107.520856
12.800255,107.478953
12.806177,107.437017
12.812099,107.395046
12.818021,107.353041
12.823942,107.311002
12.829864,107.268928
12.835786,107.226820
12.841708,107.184678
12.847629,107.142501
12.853551,107.100290
12.859473,107.058045
12.865395,107.015766
12.871317,106.973452
12.877238,106.931104
12.883160,106.888722
12.889082,106.846305
12.895004,106.803854
12.900925,106.761369
12.906847,106.718849
12.912769,106.676296
12.918691,106.633707
12.924612,106.591085
12.930534,106.548428
12.936456,106.505737
12.942378,106.463012
12.948300,106.420253
12.954221,106.377459
12.960143,106.334630
12.966065,106.291768
12.971987,106.248871
12.977908,106.205940
12.983830,106.162975
12.989752,106.119975
12.995674,106.076941
13.001596,106.033873
13.007517,105.990770
13.013439,105.947633
13.019361,105.904462
13.025283,105.861257
13.031204,105.818017
13.037126,105.774743
13.043048,105.731434
13.048970,105.688092
13.054891,105.644715
13.060813,105.601303
13.066735,105.557858
13.072657,105.514378
13.078579,105.470863
13.084500,105.427315
13.090422,105.383732
13.096344,105.340115
13.102266,105.296464
13.108187,105.252778
13.114109,105.209058
13.120031,105.165303
13.125953,105.121515
13.131875,105.077692
13.137796,105.033834
13.143718,104.989943
13.149640,104.946017
13.155562,104.902057
13.161483,104.858062
13.167405,104.814033
13.173327,104.769970
13.179249,104.725873
13.185170,104.681741
13.191092,104.637575
13.197014,104.593374
13.202936,104.549140
13.208858,104.504870
13.214779,104.460567
13.220701,104.416229
13.226623,104.371857
13.232545,104.327451
13.238466,104.283011
13.244388,104.238536
13.250310,104.194026
13.256232,104.149483
13.262154,104.104905
13.268075,104.060293
13.273997,104.015646
13.279919,103.970966
13.285841,103.926250
13.291762,103.881501
13.297684,103.836717
13.303606,103.791899
13.309528,103.747047
13.315450,103.702160
13.321371,103.657239
13.327293,103.612284
13.333215,103.567294
13.339137,103.522270
13.345058,103.477212
13.350980,103.432119
13.356902,103.386992
13.362824,103.341831
13.368745,103.296635
13.374667,103.251405
13.380589,103.206141
13.386511,103.160842
13.392433,103.115510
13.398354,103.070142
13.404276,103.024741
13.410198,102.979305
13.416120,102.933835
13.422041,102.888330
13.427963,102.842791
13.433885,102.797218
13.439807,102.751611
13.445729,102.705969
13.451650,102.660293
13.457572,102.614582
13.463494,102.568837
13.469416,102.523058
13.475337,102.477245
13.481259,102.431397
13.487181,102.385515
13.493103,102.339599
13.499024,102.293648
13.504946,102.247663
13.510868,102.201643
13.516790,102.155590
13.522712,102.109501
13.528633,102.063379
13.534555,102.017222
13.540477,101.971031
13.546399,101.924806
13.552320,101.878546
13.558242,101.832252
13.564164,101.785924
13.570086,101.739561
13.576008,101.693164
13.581929,101.646732
13.587851,101.600267
13.593773,101.553767
13.599695,101.507232
13.605616,101.460663
13.611538,101.414060
13.617460,101.367423
13.623382,101.320751
13.629303,101.274045
13.635225,101.227305
13.641147,101.180530
13.647069,101.133721
13.652991,101.086877
13.658912,101.039999
13.664834,100.993087
13.670756,100.946141
13.676678,100.899160
13.682599,100.852145
13.688521,100.805095
13.694443,100.758012
13.700365,100.710894
13.706287,100.663741
13.712208,100.616554
13.718130,100.569333
13.724052,100.522077
13.729974,100.474788
13.735895,100.427463
13.741817,100.380105
13.747739,100.332712
13.753661,100.285285
13.759582,100.237823
13.765504,100.190327
13.771426,100.142797
13.777348,100.095232
13.783270,100.047633
13.789191,100.000000

